Stable Gaussian Process based Tracking Control of Euler-Lagrange Systems

Perfect tracking control for real-world Euler-Lagrange systems is challenging due to uncertainties in the system model and external disturbances. The magnitude of the tracking error can be reduced either by increasing the feedback gains or improving the model of the system. The latter is clearly preferable as it allows to maintain good tracking performance at low feedback gains. However, accurate models are often difficult to obtain. In this article, we address the problem of stable high-performance tracking control for unknown Euler-Lagrange systems. In particular, we employ Gaussian Process regression to obtain a data-driven model that is used for the feed-forward compensation of unknown dynamics of the system. The model fidelity is used to adapt the feedback gains allowing low feedback gains in state space regions of high model confidence. The proposed control law guarantees a globally bounded tracking error with a specific probability. Simulation studies demonstrate the superiority over state of the art tracking control approaches.

==> data/bound/lines.dat <==
  -5.0000000e+00  -1.0000000e+02  -8.0193014e+01  -2.0965685e+02   4.9270821e+01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   1.0000000e+02   8.0193014e+01  -4.9270821e+01   2.0965685e+02


==> data/bound/training_data.dat <==
  -5.0000000e+00  -7.6540676e+01
  -4.0000000e+00  -7.9107255e+01
  -3.0000000e+00  -3.7897316e+01
  -2.0000000e+00  -3.2559666e+01
  -1.0000000e+00  -1.3238111e+01
   0.0000000e+00  -4.9586165e+00
   1.0000000e+00   3.0007438e+01
   2.0000000e+00   2.1126495e+01
   3.0000000e+00   4.7500536e+01
   4.0000000e+00   7.7673318e+01
   5.0000000e+00   1.0159905e+02


==> data/casestudy/classic_gains.dat <==
   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9979169e-02   9.9875026e-01   5.0403890e-02   1.0079891e+00
   9.9833417e-02   9.9500417e-01   1.0047651e-01   9.9400785e-01
   1.4943813e-01   9.8877108e-01   1.4978579e-01   9.7847469e-01
   1.9866933e-01   9.8006658e-01   1.9834249e-01   9.6398150e-01
   2.4740396e-01   9.6891242e-01   2.4620062e-01   9.5049281e-01
   2.9552021e-01   9.5533649e-01   2.9339907e-01   9.3759502e-01
   3.4289781e-01   9.3937271e-01   3.3995691e-01   9.2486161e-01
   3.8941834e-01   9.2106099e-01   3.8586276e-01   9.1190892e-01
   4.3496553e-01   9.0044710e-01   4.3110120e-01   8.9836166e-01
   4.7942554e-01   8.7758256e-01   4.7563142e-01   8.8391217e-01
   5.2268723e-01   8.5252452e-01   5.1941934e-01   8.6823352e-01
   5.6464247e-01   8.2533561e-01   5.6238028e-01   8.5112653e-01
   6.0518641e-01   7.9608380e-01   6.0445580e-01   8.3233406e-01
   6.4421769e-01   7.6484219e-01   6.4554365e-01   8.1172658e-01
   6.8163876e-01   7.3168887e-01   6.8555984e-01   7.8913564e-01
   7.1735609e-01   6.9670671e-01   7.2439589e-01   7.6448394e-01
   7.5128041e-01   6.5998315e-01   7.6195645e-01   7.3767269e-01
   7.8332691e-01   6.2160997e-01   7.9813417e-01   7.0868312e-01
   8.1341550e-01   5.8168309e-01   8.3282234e-01   6.7749053e-01
   8.4147098e-01   5.4030231e-01   8.6590963e-01   6.4411227e-01
   8.6742323e-01   4.9757105e-01   8.9728971e-01   6.0862148e-01
   8.9120736e-01   4.5359612e-01   9.2684639e-01   5.7110239e-01
   9.1276394e-01   4.0848744e-01   9.5446262e-01   5.3167733e-01
   9.3203909e-01   3.6235775e-01   9.8005985e-01   4.9043817e-01
   9.4898462e-01   3.1532236e-01   1.0035666e+00   4.4749475e-01
   9.6355819e-01   2.6749883e-01   1.0248760e+00   4.0304172e-01
   9.7572336e-01   2.1900669e-01   1.0439094e+00   3.5724674e-01
   9.8544973e-01   1.6996714e-01   1.0606291e+00   3.1018871e-01
   9.9271299e-01   1.2050277e-01   1.0749582e+00   2.6209730e-01
   9.9749499e-01   7.0737202e-02   1.0868451e+00   2.1315190e-01
   9.9978376e-01   2.0794828e-02   1.0962640e+00   1.6344270e-01
   9.9957360e-01  -2.9199522e-02   1.1031764e+00   1.1317779e-01
   9.9686503e-01  -7.9120889e-02   1.1075608e+00   6.2461959e-02
   9.9166481e-01  -1.2884449e-01   1.1094030e+00   1.1441802e-02
   9.8398595e-01  -1.7824606e-01   1.1086923e+00  -3.9744852e-02
   9.7384763e-01  -2.2720209e-01   1.1054238e+00  -9.0966242e-02
   9.6127520e-01  -2.7559025e-01   1.0995976e+00  -1.4209030e-01
   9.4630009e-01  -3.2328957e-01   1.0912205e+00  -1.9299103e-01
   9.2895972e-01  -3.7018083e-01   1.0803059e+00  -2.4356094e-01
   9.0929743e-01  -4.1614684e-01   1.0668721e+00  -2.9370174e-01
   8.8736237e-01  -4.6107269e-01   1.0509425e+00  -3.4335112e-01
   8.6320937e-01  -5.0484610e-01   1.0325435e+00  -3.9244437e-01
   8.3689879e-01  -5.4735767e-01   1.0117052e+00  -4.4093330e-01
   8.0849640e-01  -5.8850112e-01   9.8845976e-01  -4.8873113e-01
   7.7807320e-01  -6.2817362e-01   9.6284444e-01  -5.3577137e-01
   7.4570521e-01  -6.6627602e-01   9.3490002e-01  -5.8198097e-01
   7.1147335e-01  -7.0271308e-01   9.0466627e-01  -6.2730068e-01
   6.7546318e-01  -7.3739372e-01   8.7218898e-01  -6.7169568e-01
   6.3776470e-01  -7.7023125e-01   8.3751813e-01  -7.1509291e-01
   5.9847214e-01  -8.0114362e-01   8.0070374e-01  -7.5742210e-01
   5.5768372e-01  -8.3005354e-01   7.6181662e-01  -7.9856139e-01
   5.1550137e-01  -8.5688875e-01   7.2091278e-01  -8.3842757e-01
   4.7203054e-01  -8.8158220e-01   6.7805181e-01  -8.7692765e-01
   4.2737988e-01  -9.0407214e-01   6.3331304e-01  -9.1392134e-01
   3.8166099e-01  -9.2430238e-01   5.8677205e-01  -9.4927728e-01
   3.3498815e-01  -9.4222234e-01   5.3848893e-01  -9.8290132e-01
   2.8747801e-01  -9.5778724e-01   4.8858786e-01  -1.0145631e+00
   2.3924933e-01  -9.7095817e-01   4.3717255e-01  -1.0440749e+00
   1.9042265e-01  -9.8170220e-01   3.8431295e-01  -1.0713197e+00
   1.4112001e-01  -9.8999250e-01   3.3017406e-01  -1.0960362e+00
   9.1464642e-02  -9.9580832e-01   2.7488312e-01  -1.1180152e+00
   4.1580662e-02  -9.9913515e-01   2.1853531e-01  -1.1370925e+00
  -8.4072474e-03  -9.9996466e-01   1.6130866e-01  -1.1530467e+00
  -5.8374143e-02  -9.9829478e-01   1.0334122e-01  -1.1656757e+00
  -1.0819513e-01  -9.9412968e-01   4.4831140e-02  -1.1748062e+00
  -1.5774569e-01  -9.8747977e-01  -1.4053327e-02  -1.1802473e+00
  -2.0690197e-01  -9.7836168e-01  -7.3117365e-02  -1.1818696e+00
  -2.5554110e-01  -9.6679819e-01  -1.3216957e-01  -1.1795561e+00
  -3.0354151e-01  -9.5281821e-01  -1.9100610e-01  -1.1732460e+00
  -3.5078323e-01  -9.3645669e-01  -2.4942636e-01  -1.1629074e+00
  -3.9714817e-01  -9.1775451e-01  -3.0722926e-01  -1.1485428e+00
  -4.4252044e-01  -8.9675842e-01  -3.6421865e-01  -1.1302293e+00
  -4.8678665e-01  -8.7352090e-01  -4.2019704e-01  -1.1080249e+00
  -5.2983614e-01  -8.4810003e-01  -4.7497465e-01  -1.0820374e+00
  -5.7156132e-01  -8.2055936e-01  -5.2836893e-01  -1.0524193e+00
  -6.1185789e-01  -7.9096771e-01  -5.8018615e-01  -1.0192534e+00
  -6.5062514e-01  -7.5939906e-01  -6.3028845e-01  -9.8286903e-01
  -6.8776616e-01  -7.2593230e-01  -6.7848586e-01  -9.4337261e-01
  -7.2318812e-01  -6.9065110e-01  -7.2463726e-01  -9.0100424e-01
  -7.5680250e-01  -6.5364362e-01  -7.6862247e-01  -8.5604733e-01
  -7.8852525e-01  -6.1500238e-01  -8.1027453e-01  -8.0868666e-01
  -8.1827711e-01  -5.7482395e-01  -8.4954101e-01  -7.5922238e-01
  -8.4598370e-01  -5.3320876e-01  -8.8627100e-01  -7.0787395e-01
  -8.7157577e-01  -4.9026082e-01  -9.2037407e-01  -6.5488664e-01
  -8.9498936e-01  -4.4608749e-01  -9.5179425e-01  -6.0050848e-01
  -9.1616594e-01  -4.0079917e-01  -9.8044753e-01  -5.4498464e-01
  -9.3505258e-01  -3.5450907e-01  -1.0062959e+00  -4.8853922e-01
  -9.5160207e-01  -3.0733287e-01  -1.0292980e+00  -4.3141222e-01
  -9.6577306e-01  -2.5938850e-01  -1.0494279e+00  -3.7382652e-01
  -9.7753012e-01  -2.1079580e-01  -1.0666688e+00  -3.1598898e-01
  -9.8684386e-01  -1.6167622e-01  -1.0810183e+00  -2.5810534e-01
  -9.9369100e-01  -1.1215253e-01  -1.0924755e+00  -2.0033893e-01
  -9.9805444e-01  -6.2348515e-02  -1.1010523e+00  -1.4284881e-01
  -9.9992326e-01  -1.2388663e-02  -1.1067666e+00  -8.5784029e-02
  -9.9929279e-01   3.7602153e-02  -1.1096429e+00  -2.9291511e-02
  -9.9616461e-01   8.7498983e-02  -1.1097106e+00   2.6514218e-02
  -9.9054654e-01   1.3717711e-01  -1.1070098e+00   8.1473831e-02
  -9.8245261e-01   1.8651237e-01  -1.1015843e+00   1.3547128e-01
  -9.7190307e-01   2.3538144e-01  -1.0934846e+00   1.8837079e-01
  -9.5892427e-01   2.8366219e-01  -1.0827679e+00   2.4007810e-01
  -9.4354867e-01   3.3123392e-01  -1.0694969e+00   2.9050748e-01
  -9.2581468e-01   3.7797774e-01  -1.0537372e+00   3.3958991e-01
  -9.0576664e-01   4.2377682e-01  -1.0355592e+00   3.8725055e-01
  -8.8345466e-01   4.6851667e-01  -1.0150360e+00   4.3340686e-01
  -8.5893449e-01   5.1208548e-01  -9.9224473e-01   4.7797589e-01
  -8.3226744e-01   5.5437434e-01  -9.6726591e-01   5.2089216e-01
  -8.0352016e-01   5.9527755e-01  -9.4018274e-01   5.6213083e-01
  -7.7276449e-01   6.3469288e-01  -9.1108035e-01   6.0168227e-01
  -7.4007731e-01   6.7252180e-01  -8.8004348e-01   6.3952037e-01
  -7.0554033e-01   7.0866977e-01  -8.4715933e-01   6.7558836e-01
  -6.6923986e-01   7.4304644e-01  -8.1251701e-01   7.0985887e-01
  -6.3126664e-01   7.7556588e-01  -7.7620621e-01   7.4231178e-01
  -5.9171558e-01   8.0614681e-01  -7.3831862e-01   7.7295361e-01
  -5.5068554e-01   8.3471278e-01  -6.9894434e-01   8.0176993e-01
  -5.0827908e-01   8.6119242e-01  -6.5817496e-01   8.2876058e-01
  -4.6460218e-01   8.8551952e-01  -6.1610132e-01   8.5391939e-01
  -4.1976402e-01   9.0763328e-01  -5.7281493e-01   8.7725123e-01
  -3.7387666e-01   9.2747843e-01  -5.2840727e-01   8.9876064e-01
  -3.2705481e-01   9.4500537e-01  -4.8296883e-01   9.1845115e-01
  -2.7941550e-01   9.6017029e-01  -4.3658930e-01   9.3633567e-01
  -2.3107779e-01   9.7293528e-01  -3.8935970e-01   9.5241712e-01
  -1.8216250e-01   9.8326844e-01  -3.4137065e-01   9.6670157e-01
  -1.3279191e-01   9.9114394e-01  -2.9271273e-01   9.7919513e-01
  -8.3089403e-02   9.9654210e-01  -2.4347593e-01   9.8987347e-01
  -3.3179217e-02   9.9944942e-01  -1.9375102e-01   9.9875143e-01
   1.6813900e-02   9.9985864e-01  -1.4362863e-01   1.0058265e+00
   6.6764992e-02   9.9776873e-01  -9.3200265e-02   1.0110572e+00
   1.1654920e-01   9.9318492e-01  -4.2556274e-02   1.0144524e+00
   1.6604211e-01   9.8611866e-01   8.2112229e-03   1.0159916e+00
   2.1511999e-01   9.7658763e-01   5.9006593e-02   1.0156212e+00
   2.6366018e-01   9.6461563e-01   1.0973674e-01   1.0133246e+00
   3.1154136e-01   9.5023259e-01   1.6030032e-01   1.0090390e+00
   3.5864385e-01   9.3347447e-01   2.1060025e-01   1.0027290e+00
   4.0484992e-01   9.1438315e-01   2.6053089e-01   9.9433562e-01
   4.5004407e-01   8.9300634e-01   3.0998974e-01   9.8381253e-01
   4.9411335e-01   8.6939749e-01   3.5886667e-01   9.7110495e-01
   5.3694760e-01   8.4361560e-01   4.0705370e-01   9.5616612e-01
   5.7843976e-01   8.1572510e-01   4.5443628e-01   9.3895100e-01
   6.1848613e-01   7.8579572e-01   5.0090317e-01   9.1942206e-01
   6.5698660e-01   7.5390225e-01   5.4633720e-01   8.9755906e-01
   6.9384494e-01   7.2012443e-01   5.9062230e-01   8.7333740e-01
   7.2896904e-01   6.8454667e-01   6.3363989e-01   8.4674247e-01
   7.6227109e-01   6.4725789e-01   6.7527521e-01   8.1779826e-01
   7.9366786e-01   6.0835131e-01   7.1541096e-01   7.8653025e-01
   8.2308088e-01   5.6792417e-01   7.5392625e-01   7.5295989e-01
   8.5043662e-01   5.2607752e-01   7.9070073e-01   7.1712798e-01
   8.7566671e-01   4.8291594e-01   8.2564513e-01   6.7915192e-01
   8.9870810e-01   4.3854733e-01   8.5864791e-01   6.3911642e-01
   9.1950318e-01   3.9308257e-01   8.8959596e-01   5.9711596e-01
   9.3799998e-01   3.4663532e-01   9.1838251e-01   5.5327093e-01
   9.5415227e-01   2.9932165e-01   9.4495280e-01   5.0771885e-01
   9.6791967e-01   2.5125984e-01   9.6920531e-01   4.6061153e-01
   9.7926778e-01   2.0257001e-01   9.9105248e-01   4.1211680e-01
   9.8816823e-01   1.5337386e-01   1.0104304e+00   3.6239856e-01
   9.9459878e-01   1.0379436e-01   1.0273001e+00   3.1161148e-01
   9.9854335e-01   5.3955421e-02   1.0415922e+00   2.5996661e-01
   9.9999207e-01   3.9816235e-03   1.0532781e+00   2.0759623e-01
   9.9894134e-01  -4.6002126e-02   1.0623312e+00   1.5466130e-01
   9.9539378e-01  -9.5870893e-02   1.0687272e+00   1.0134798e-01
   9.8935825e-01  -1.4550003e-01   1.0724477e+00   4.7761861e-02
   9.8084984e-01  -1.9476550e-01   1.0734889e+00  -5.9342588e-03
   9.6988981e-01  -2.4354415e-01   1.0718467e+00  -5.9611911e-02
   9.5650557e-01  -2.9171407e-01   1.0675235e+00  -1.1315071e-01
   9.4073056e-01  -3.3915486e-01   1.0605314e+00  -1.6643139e-01
   9.2260421e-01  -3.8574794e-01   1.0508835e+00  -2.1934642e-01
   9.0217183e-01  -4.3137684e-01   1.0386024e+00  -2.7179462e-01
   8.7948450e-01  -4.7592754e-01   1.0237116e+00  -3.2368410e-01
   8.5459891e-01  -5.1928865e-01   1.0062426e+00  -3.7493009e-01
   8.2757727e-01  -5.6135182e-01   9.8622574e-01  -4.2545283e-01
   7.9848711e-01  -6.0201190e-01   9.6369871e-01  -4.7518167e-01
   7.6740116e-01  -6.4116727e-01   9.3870282e-01  -5.2405296e-01
   7.3439710e-01  -6.7872005e-01   9.1128341e-01  -5.7201029e-01
   6.9955743e-01  -7.1457638e-01   8.8148914e-01  -6.1897324e-01
   6.6296923e-01  -7.4864665e-01   8.4937290e-01  -6.6487248e-01
   6.2472395e-01  -7.8084568e-01   8.1499214e-01  -7.0966280e-01
   5.8491719e-01  -8.1109301e-01   7.7840793e-01  -7.5328922e-01
   5.4364844e-01  -8.3931303e-01   7.3967747e-01  -7.9556567e-01
   5.0102086e-01  -8.6543521e-01   6.9887045e-01  -8.3645362e-01
   4.5714098e-01  -8.8939425e-01   6.5605722e-01  -8.7586117e-01
   4.1211849e-01  -9.1113026e-01   6.1131827e-01  -9.1365127e-01
   3.6606591e-01  -9.3058893e-01   5.6474522e-01  -9.4963468e-01
   3.1909836e-01  -9.4772160e-01   5.1642048e-01  -9.8370108e-01
   2.7133323e-01  -9.6248547e-01   4.6643641e-01  -1.0156958e+00
   2.2288991e-01  -9.7484362e-01   4.1492104e-01  -1.0454129e+00
   1.7388949e-01  -9.8476517e-01   3.6198682e-01  -1.0726634e+00
   1.2445442e-01  -9.9222533e-01   3.0775040e-01  -1.0972486e+00
   7.4708290e-02  -9.9720543e-01   2.5232117e-01  -1.1188889e+00
   2.4775425e-02  -9.9969304e-01   1.9577887e-01  -1.1370371e+00
  -2.5219365e-02  -9.9968194e-01   1.3843945e-01  -1.1519480e+00
  -7.5151120e-02  -9.9717216e-01   8.0529204e-02  -1.1637987e+00
  -1.2489504e-01  -9.9216996e-01   2.2136078e-02  -1.1721159e+00
  -1.7432678e-01  -9.8468786e-01  -3.6587717e-02  -1.1766825e+00
  -2.2332280e-01  -9.7474454e-01  -9.5455234e-02  -1.1773537e+00
  -2.7176063e-01  -9.6236488e-01  -1.5425854e-01  -1.1740319e+00
  -3.1951919e-01  -9.4757980e-01  -2.1279354e-01  -1.1666645e+00
  -3.6647913e-01  -9.3042627e-01  -2.7085927e-01  -1.1552442e+00
  -4.1252306e-01  -9.1094716e-01  -3.2825334e-01  -1.1397913e+00
  -4.5753589e-01  -8.8919115e-01  -3.8477406e-01  -1.1203330e+00
  -5.0140513e-01  -8.6521263e-01  -4.4022769e-01  -1.0969979e+00
  -5.4402111e-01  -8.3907153e-01  -4.9441940e-01  -1.0698717e+00
  -5.8527732e-01  -8.1083318e-01  -5.4716726e-01  -1.0391383e+00
  -6.2507065e-01  -7.8056818e-01  -5.9829342e-01  -1.0049643e+00
  -6.6330162e-01  -7.4835216e-01  -6.4762838e-01  -9.6755556e-01
  -6.9987469e-01  -7.1426565e-01  -6.9502126e-01  -9.2712515e-01
  -7.3469843e-01  -6.7839385e-01  -7.4032533e-01  -8.8389923e-01
  -7.6768581e-01  -6.4082642e-01  -7.8340433e-01  -8.3812030e-01
  -7.9875437e-01  -6.0165725e-01  -8.2413687e-01  -7.9004310e-01
  -8.2782647e-01  -5.6098426e-01  -8.6241575e-01  -7.3993363e-01
  -8.5482943e-01  -5.1890909e-01  -8.9813935e-01  -6.8807861e-01
  -8.7969576e-01  -4.7553693e-01  -9.3122423e-01  -6.3472424e-01
  -9.0236331e-01  -4.3097617e-01  -9.6160642e-01  -5.8004023e-01
  -9.2277542e-01  -3.8533819e-01  -9.8922377e-01  -5.2431651e-01
  -9.4088108e-01  -3.3873707e-01  -1.0140297e+00  -4.6778542e-01
  -9.5663502e-01  -2.9128928e-01  -1.0359878e+00  -4.1063331e-01
  -9.6999787e-01  -2.4311342e-01  -1.0550769e+00  -3.5309509e-01
  -9.8093623e-01  -1.9432991e-01  -1.0712849e+00  -2.9537427e-01
  -9.8942276e-01  -1.4506067e-01  -1.0845974e+00  -2.3762459e-01
  -9.9543625e-01  -9.5428851e-02  -1.0950267e+00  -1.8003730e-01
  -9.9896167e-01  -4.5558513e-02  -1.1025899e+00  -1.2277866e-01
  -9.9999021e-01   4.4256980e-03  -1.1073005e+00  -6.6014238e-02
  -9.9851929e-01   5.4398847e-02  -1.1091959e+00  -9.8895968e-03
  -9.9455259e-01   1.0423603e-01  -1.1083017e+00   4.5479638e-02
  -9.8810003e-01   1.5381267e-01  -1.1046627e+00   9.9973128e-02
  -9.7917773e-01   2.0300486e-01  -1.0983223e+00   1.5348084e-01
  -9.6780800e-01   2.5168965e-01  -1.0893334e+00   2.0590403e-01
  -9.5401925e-01   2.9974534e-01  -1.0777525e+00   2.5712243e-01
  -9.3784595e-01   3.4705183e-01  -1.0636426e+00   3.0703850e-01
  -9.1932853e-01   3.9349087e-01  -1.0470711e+00   3.5555902e-01
  -8.9851326e-01   4.3894638e-01  -1.0281130e+00   4.0262089e-01
  -8.7545217e-01   4.8330476e-01  -1.0068438e+00   4.4817918e-01
  -8.5020292e-01   5.2645513e-01  -9.8333686e-01   4.9216277e-01
  -8.2282859e-01   5.6828963e-01  -9.5767542e-01   5.3452678e-01
  -7.9339763e-01   6.0870371e-01  -9.2993365e-01   5.7520823e-01
  -7.6198358e-01   6.4759634e-01  -9.0020174e-01   6.1418013e-01
  -7.2866498e-01   6.8487032e-01  -8.6856491e-01   6.5140405e-01
  -6.9352508e-01   7.2043248e-01  -8.3510695e-01   6.8684293e-01
  -6.5665174e-01   7.5419393e-01  -7.9992395e-01   7.2050083e-01
  -6.1813711e-01   7.8607030e-01  -7.6309957e-01   7.5233678e-01
  -5.7807746e-01   8.1598189e-01  -7.2472890e-01   7.8236315e-01
  -5.3657292e-01   8.4385396e-01  -6.8490138e-01   8.1056298e-01
  -4.9372722e-01   8.6961683e-01  -6.4370710e-01   8.3692734e-01
  -4.4964746e-01   8.9320611e-01  -6.0123744e-01   8.6146245e-01
  -4.0444382e-01   9.1456284e-01  -5.5758323e-01   8.8416569e-01
  -3.5822928e-01   9.3363364e-01  -5.1283574e-01   9.0504127e-01
  -3.1111935e-01   9.5037085e-01  -4.6708640e-01   9.2409653e-01
  -2.6323179e-01   9.6473262e-01  -4.2042731e-01   9.4133827e-01
  -2.1468629e-01   9.7668306e-01  -3.7295070e-01   9.5677668e-01
  -1.6560418e-01   9.8619230e-01  -3.2474865e-01   9.7042770e-01
  -1.1610814e-01   9.9323658e-01  -2.7591365e-01   9.8230848e-01
  -6.6321897e-02   9.9779828e-01  -2.2653362e-01   9.9240740e-01
  -1.6369883e-02   9.9986600e-01  -1.7669573e-01   1.0007092e+00
   3.3623047e-02   9.9943459e-01  -1.2649266e-01   1.0072325e+00
   8.3531937e-02   9.9650510e-01  -7.6011475e-02   1.0119164e+00
   1.3323204e-01   9.9108487e-01  -2.5341443e-02   1.0147543e+00
   1.8259913e-01   9.8318745e-01   2.5423281e-02   1.0157121e+00
   2.3150983e-01   9.7283257e-01   7.6187929e-02   1.0147494e+00
   2.7984186e-01   9.6004611e-01   1.2685853e-01   1.0118245e+00
   3.2747444e-01   9.4486004e-01   1.7733279e-01   1.0068979e+00
   3.7428850e-01   9.2731231e-01   2.2751154e-01   9.9991782e-01
   4.2016704e-01   9.0744678e-01   2.7728907e-01   9.9083805e-01
   4.6499537e-01   8.8531311e-01   3.2655925e-01   9.7960375e-01
   5.0866146e-01   8.6096662e-01   3.7521306e-01   9.6616852e-01
   5.5105617e-01   8.3446815e-01   4.2313887e-01   9.5047928e-01
   5.9207351e-01   8.0588396e-01   4.7022470e-01   9.3250515e-01
   6.3161099e-01   7.7528547e-01   5.1635646e-01   9.1221854e-01
   6.6956976e-01   7.4274917e-01   5.6141748e-01   8.8958992e-01
   7.0585496e-01   7.0835639e-01   6.0528952e-01   8.6459812e-01
   7.4037589e-01   6.7219308e-01   6.4785608e-01   8.3724403e-01
   7.7304626e-01   6.3434965e-01   6.8900297e-01   8.0755303e-01
   8.0378443e-01   5.9492066e-01   7.2860723e-01   7.7552434e-01
   8.3251355e-01   5.5400469e-01   7.6654771e-01   7.4117923e-01
   8.5916181e-01   5.1170399e-01   8.0272095e-01   7.0460835e-01
   8.8366263e-01   4.6812430e-01   8.3702966e-01   6.6593436e-01
   9.0595474e-01   4.2337454e-01   8.6935174e-01   6.2521252e-01
   9.2598244e-01   3.7756657e-01   8.9957713e-01   5.8254903e-01
   9.4369567e-01   3.3081488e-01   9.2762900e-01   5.3808519e-01
   9.5905015e-01   2.8323632e-01   9.5342866e-01   4.9197568e-01
   9.7200750e-01   2.3494982e-01   9.7687395e-01   4.4437528e-01
   9.8253534e-01   1.8607607e-01   9.9788322e-01   3.9545855e-01
   9.9060736e-01   1.3673722e-01   1.0164362e+00   3.4533012e-01
   9.9620337e-01   8.7056600e-02   1.0324528e+00   2.9420621e-01
   9.9930939e-01   3.7158385e-02   1.0458818e+00   2.4228179e-01
   9.9991766e-01  -1.2832707e-02   1.0566908e+00   1.8969465e-01
   9.9802665e-01  -6.2791723e-02   1.0648568e+00   1.3657740e-01
   9.9364110e-01  -1.1259379e-01   1.0703527e+00   8.3139563e-02
   9.8677196e-01  -1.6211444e-01   1.0731660e+00   2.9515847e-02
   9.7743641e-01  -2.1122988e-01   1.0732933e+00  -2.4190464e-02
   9.6565778e-01  -2.5981736e-01   1.0707382e+00  -7.7814492e-02
   9.5146550e-01  -3.0775543e-01   1.0655049e+00  -1.3124997e-01
   9.3489506e-01  -3.5492427e-01   1.0576082e+00  -1.8438895e-01
   9.1598786e-01  -4.0120598e-01   1.0470672e+00  -2.3712457e-01
   8.9479117e-01  -4.4648489e-01   1.0339003e+00  -2.8936559e-01
   8.7135797e-01  -4.9064782e-01   1.0181374e+00  -3.4102663e-01
   8.4574683e-01  -5.3358439e-01   9.9980678e-01  -3.9202603e-01
   8.1802176e-01  -5.7518727e-01   9.7894489e-01  -4.4229472e-01
   7.8825207e-01  -6.1535248e-01   9.5558865e-01  -4.9175766e-01
   7.5651215e-01  -6.5397964e-01   9.2978101e-01  -5.4035413e-01
   7.2288135e-01  -6.9097218e-01   9.0156678e-01  -5.8801378e-01
   6.8744372e-01  -7.2623765e-01   8.7099447e-01  -6.3466940e-01
   6.5028784e-01  -7.5968791e-01   8.3811646e-01  -6.8025306e-01
   6.1150658e-01  -7.9123935e-01   8.0298808e-01  -7.2468455e-01
   5.7119687e-01  -8.2081309e-01   7.6566878e-01  -7.6788887e-01
   5.2945947e-01  -8.4833524e-01   7.2622331e-01  -8.0976199e-01
   4.8639869e-01  -8.7373698e-01   6.8471879e-01  -8.5021159e-01
   4.4212217e-01  -8.9695484e-01   6.4123115e-01  -8.8911038e-01
   3.9674057e-01  -9.1793078e-01   5.9583943e-01  -9.2632822e-01
   3.5036733e-01  -9.3661237e-01   5.4863149e-01  -9.6171841e-01
   3.0311836e-01  -9.5295292e-01   4.9970294e-01  -9.9511733e-01
   2.5511174e-01  -9.6691158e-01   4.4915718e-01  -1.0263478e+00
   2.0646748e-01  -9.7845346e-01   3.9710745e-01  -1.0552280e+00
   1.5730716e-01  -9.8754972e-01   3.4367647e-01  -1.0815570e+00
   1.0775365e-01  -9.9417763e-01   2.8899607e-01  -1.1051410e+00
   5.7930816e-02  -9.9832060e-01   2.3320983e-01  -1.1257714e+00
   7.9631838e-03  -9.9996829e-01   1.7646892e-01  -1.1432553e+00
  -4.2024353e-02  -9.9911659e-01   1.1893688e-01  -1.1573966e+00
  -9.1906850e-02  -9.9576761e-01   6.0784701e-02  -1.1680179e+00
  -1.4155963e-01  -9.8992973e-01   2.1924283e-03  -1.1749591e+00
  -1.9085858e-01  -9.8161754e-01  -5.6651547e-02  -1.1780805e+00
  -2.3968049e-01  -9.7085182e-01  -1.1555481e-01  -1.1772742e+00
  -2.8790332e-01  -9.5765948e-01  -1.7431680e-01  -1.1724618e+00
  -3.3540654e-01  -9.4207349e-01  -2.3273814e-01  -1.1635985e+00
  -3.8207142e-01  -9.2413280e-01  -2.9061368e-01  -1.1506835e+00
  -4.2778132e-01  -9.0388226e-01  -3.4774311e-01  -1.1337411e+00
  -4.7242199e-01  -8.8137249e-01  -4.0392558e-01  -1.1128480e+00
  -5.1588185e-01  -8.5665975e-01  -4.5896593e-01  -1.0881059e+00
  -5.5805227e-01  -8.2980580e-01  -5.1267537e-01  -1.0596516e+00
  -5.9882786e-01  -8.0087777e-01  -5.6487218e-01  -1.0276572e+00
  -6.3810668e-01  -7.6994796e-01  -6.1538370e-01  -9.9230660e-01
  -6.7579057e-01  -7.3709368e-01  -6.6404852e-01  -9.5381997e-01
  -7.1178534e-01  -7.0239706e-01  -7.1071383e-01  -9.1241748e-01
  -7.4600102e-01  -6.6594480e-01  -7.5524204e-01  -8.6834245e-01
  -7.7835208e-01  -6.2782804e-01  -7.9750351e-01  -8.2183871e-01
  -8.0875766e-01  -5.8814202e-01  -8.3738481e-01  -7.7315499e-01
  -8.3714178e-01  -5.4698596e-01  -8.7478275e-01  -7.2254128e-01
  -8.6343347e-01  -5.0446272e-01  -9.0960674e-01  -6.7024382e-01
  -8.8756703e-01  -4.6067859e-01  -9.4177955e-01  -6.1650290e-01
  -9.0948214e-01  -4.1574300e-01  -9.7123382e-01  -5.6155630e-01
  -9.2912401e-01  -3.6976826e-01  -9.9791611e-01  -5.0562737e-01
  -9.4644356e-01  -3.2286930e-01  -1.0217818e+00  -4.4893970e-01
  -9.6139749e-01  -2.7516334e-01  -1.0427990e+00  -3.9169843e-01
  -9.7394843e-01  -2.2676961e-01  -1.0609447e+00  -3.3410987e-01
  -9.8406501e-01  -1.7780907e-01  -1.0762065e+00  -2.7636430e-01
  -9.9172193e-01  -1.2840410e-01  -1.0885811e+00  -2.1864622e-01
  -9.9690007e-01  -7.8678195e-02  -1.0980742e+00  -1.6113169e-01
  -9.9958647e-01  -2.8755630e-02  -1.1047002e+00  -1.0398489e-01
  -9.9977443e-01   2.1238808e-02  -1.1084811e+00  -4.7358482e-02
  -9.9746348e-01   7.1180161e-02  -1.1094468e+00   8.6041814e-03
  -9.9265938e-01   1.2094360e-01  -1.1076336e+00   6.3770832e-02
  -9.8537415e-01   1.7040474e-01  -1.1030846e+00   1.1802131e-01
  -9.7562601e-01   2.1943996e-01  -1.0958487e+00   1.7123425e-01
  -9.6343930e-01   2.6792670e-01  -1.0859805e+00   2.2330176e-01
  -9.4884450e-01   3.1574375e-01  -1.0735399e+00   2.7412218e-01
  -9.3187808e-01   3.6277162e-01  -1.0585915e+00   3.2360000e-01
  -9.1258245e-01   4.0889274e-01  -1.0412033e+00   3.7165431e-01
  -8.9100584e-01   4.5399184e-01  -1.0214468e+00   4.1822859e-01
  -8.6720218e-01   4.9795620e-01  -9.9939914e-01   4.6326254e-01
  -8.4123097e-01   5.4067593e-01  -9.7513818e-01   5.0669670e-01
  -8.1315711e-01   5.8204425e-01  -9.4874550e-01   5.4848046e-01
  -7.8305079e-01   6.2195777e-01  -9.2030807e-01   5.8857901e-01
  -7.5098725e-01   6.6031671e-01  -8.8990685e-01   6.2694620e-01
  -7.1704663e-01   6.9702520e-01  -8.5763163e-01   6.6355317e-01
  -6.8131377e-01   7.3199150e-01  -8.2357304e-01   6.9837601e-01
  -6.4387797e-01   7.6512820e-01  -7.8781582e-01   7.3140072e-01
  -6.0483282e-01   7.9635247e-01  -7.5045375e-01   7.6261547e-01
  -5.6427590e-01   8.2558628e-01  -7.1157785e-01   7.9201344e-01
  -5.2230859e-01   8.5275655e-01  -6.7127610e-01   8.1958782e-01
  -4.7903578e-01   8.7779538e-01  -6.2964235e-01   8.4534446e-01
  -4.3456562e-01   9.0064017e-01  -5.8676705e-01   8.6928001e-01
  -3.8900928e-01   9.2123384e-01  -5.4274022e-01   8.9139086e-01
  -3.4248062e-01   9.3952489e-01  -4.9765435e-01   9.1168708e-01
  -2.9509593e-01   9.5546763e-01  -4.5159851e-01   9.3017532e-01
  -2.4697366e-01   9.6902219e-01  -4.0466346e-01   9.4685925e-01
  -1.9823408e-01   9.8015471e-01  -3.5694015e-01   9.6174341e-01
  -1.4899903e-01   9.8883734e-01  -3.0851683e-01   9.7482974e-01
  -9.9391547e-02   9.9504840e-01  -2.5948439e-01   9.8612311e-01
  -4.9535641e-02   9.9877236e-01  -2.0993270e-01   9.9562591e-01
   4.4407845e-04   9.9999990e-01  -1.5995112e-01   1.0033247e+00
   5.0422688e-02   9.9872797e-01  -1.0963035e-01   1.0092033e+00
   1.0027527e-01   9.9495973e-01  -5.9061503e-02   1.0132455e+00
   1.4987721e-01   9.8870462e-01  -8.3370833e-03   1.0154265e+00
   1.9910454e-01   9.7997826e-01   4.2449134e-02   1.0157167e+00
   2.4783421e-01   9.6880246e-01   9.3201941e-02   1.0140805e+00
   2.9594442e-01   9.5520516e-01   1.4382371e-01   1.0104746e+00
   3.4331493e-01   9.3922035e-01   1.9421502e-01   1.0048523e+00
   3.8982733e-01   9.2088797e-01   2.4427384e-01   9.9716309e-01
   4.3536536e-01   9.0025385e-01   2.9389530e-01   9.8736020e-01
   4.7981521e-01   8.7736957e-01   3.4297232e-01   9.7539232e-01
   5.2306577e-01   8.5229232e-01   3.9139519e-01   9.6120771e-01
   5.6500893e-01   8.2508479e-01   4.3905295e-01   9.4476576e-01
   6.0553987e-01   7.9581497e-01   4.8583188e-01   9.2602210e-01
   6.4455727e-01   7.6455603e-01   5.3161571e-01   9.0493086e-01
   6.8196362e-01   7.3138610e-01   5.7628839e-01   8.8148088e-01
   7.1766541e-01   6.9638808e-01   6.1973270e-01   8.5567669e-01
   7.5157342e-01   6.5964945e-01   6.6182707e-01   8.2749618e-01
   7.8360288e-01   6.2126205e-01   7.0245386e-01   7.9695731e-01
   8.1367374e-01   5.8132181e-01   7.4150474e-01   7.6413039e-01
   8.4171084e-01   5.3992857e-01   7.7885637e-01   7.2903915e-01
   8.6764410e-01   4.9718579e-01   8.1439182e-01   6.9174497e-01
   8.9140870e-01   4.5320031e-01   8.4801446e-01   6.5237248e-01
   9.1294525e-01   4.0808206e-01   8.7960672e-01   6.1100897e-01


==> data/casestudy/classic_gains_values.dat <==
   0.0000000e+00   1.0000000e+01   1.0000000e+01
   5.0000000e-02   1.0000000e+01   1.0000000e+01
   1.0000000e-01   1.0000000e+01   1.0000000e+01
   1.5000000e-01   1.0000000e+01   1.0000000e+01
   2.0000000e-01   1.0000000e+01   1.0000000e+01
   2.5000000e-01   1.0000000e+01   1.0000000e+01
   3.0000000e-01   1.0000000e+01   1.0000000e+01
   3.5000000e-01   1.0000000e+01   1.0000000e+01
   4.0000000e-01   1.0000000e+01   1.0000000e+01
   4.5000000e-01   1.0000000e+01   1.0000000e+01
   5.0000000e-01   1.0000000e+01   1.0000000e+01
   5.5000000e-01   1.0000000e+01   1.0000000e+01
   6.0000000e-01   1.0000000e+01   1.0000000e+01
   6.5000000e-01   1.0000000e+01   1.0000000e+01
   7.0000000e-01   1.0000000e+01   1.0000000e+01
   7.5000000e-01   1.0000000e+01   1.0000000e+01
   8.0000000e-01   1.0000000e+01   1.0000000e+01
   8.5000000e-01   1.0000000e+01   1.0000000e+01
   9.0000000e-01   1.0000000e+01   1.0000000e+01
   9.5000000e-01   1.0000000e+01   1.0000000e+01
   1.0000000e+00   1.0000000e+01   1.0000000e+01
   1.0500000e+00   1.0000000e+01   1.0000000e+01
   1.1000000e+00   1.0000000e+01   1.0000000e+01
   1.1500000e+00   1.0000000e+01   1.0000000e+01
   1.2000000e+00   1.0000000e+01   1.0000000e+01
   1.2500000e+00   1.0000000e+01   1.0000000e+01
   1.3000000e+00   1.0000000e+01   1.0000000e+01
   1.3500000e+00   1.0000000e+01   1.0000000e+01
   1.4000000e+00   1.0000000e+01   1.0000000e+01
   1.4500000e+00   1.0000000e+01   1.0000000e+01
   1.5000000e+00   1.0000000e+01   1.0000000e+01
   1.5500000e+00   1.0000000e+01   1.0000000e+01
   1.6000000e+00   1.0000000e+01   1.0000000e+01
   1.6500000e+00   1.0000000e+01   1.0000000e+01
   1.7000000e+00   1.0000000e+01   1.0000000e+01
   1.7500000e+00   1.0000000e+01   1.0000000e+01
   1.8000000e+00   1.0000000e+01   1.0000000e+01
   1.8500000e+00   1.0000000e+01   1.0000000e+01
   1.9000000e+00   1.0000000e+01   1.0000000e+01
   1.9500000e+00   1.0000000e+01   1.0000000e+01
   2.0000000e+00   1.0000000e+01   1.0000000e+01
   2.0500000e+00   1.0000000e+01   1.0000000e+01
   2.1000000e+00   1.0000000e+01   1.0000000e+01
   2.1500000e+00   1.0000000e+01   1.0000000e+01
   2.2000000e+00   1.0000000e+01   1.0000000e+01
   2.2500000e+00   1.0000000e+01   1.0000000e+01
   2.3000000e+00   1.0000000e+01   1.0000000e+01
   2.3500000e+00   1.0000000e+01   1.0000000e+01
   2.4000000e+00   1.0000000e+01   1.0000000e+01
   2.4500000e+00   1.0000000e+01   1.0000000e+01
   2.5000000e+00   1.0000000e+01   1.0000000e+01
   2.5500000e+00   1.0000000e+01   1.0000000e+01
   2.6000000e+00   1.0000000e+01   1.0000000e+01
   2.6500000e+00   1.0000000e+01   1.0000000e+01
   2.7000000e+00   1.0000000e+01   1.0000000e+01
   2.7500000e+00   1.0000000e+01   1.0000000e+01
   2.8000000e+00   1.0000000e+01   1.0000000e+01
   2.8500000e+00   1.0000000e+01   1.0000000e+01
   2.9000000e+00   1.0000000e+01   1.0000000e+01
   2.9500000e+00   1.0000000e+01   1.0000000e+01
   3.0000000e+00   1.0000000e+01   1.0000000e+01
   3.0500000e+00   1.0000000e+01   1.0000000e+01
   3.1000000e+00   1.0000000e+01   1.0000000e+01
   3.1500000e+00   1.0000000e+01   1.0000000e+01
   3.2000000e+00   1.0000000e+01   1.0000000e+01
   3.2500000e+00   1.0000000e+01   1.0000000e+01
   3.3000000e+00   1.0000000e+01   1.0000000e+01
   3.3500000e+00   1.0000000e+01   1.0000000e+01
   3.4000000e+00   1.0000000e+01   1.0000000e+01
   3.4500000e+00   1.0000000e+01   1.0000000e+01
   3.5000000e+00   1.0000000e+01   1.0000000e+01
   3.5500000e+00   1.0000000e+01   1.0000000e+01
   3.6000000e+00   1.0000000e+01   1.0000000e+01
   3.6500000e+00   1.0000000e+01   1.0000000e+01
   3.7000000e+00   1.0000000e+01   1.0000000e+01
   3.7500000e+00   1.0000000e+01   1.0000000e+01
   3.8000000e+00   1.0000000e+01   1.0000000e+01
   3.8500000e+00   1.0000000e+01   1.0000000e+01
   3.9000000e+00   1.0000000e+01   1.0000000e+01
   3.9500000e+00   1.0000000e+01   1.0000000e+01
   4.0000000e+00   1.0000000e+01   1.0000000e+01
   4.0500000e+00   1.0000000e+01   1.0000000e+01
   4.1000000e+00   1.0000000e+01   1.0000000e+01
   4.1500000e+00   1.0000000e+01   1.0000000e+01
   4.2000000e+00   1.0000000e+01   1.0000000e+01
   4.2500000e+00   1.0000000e+01   1.0000000e+01
   4.3000000e+00   1.0000000e+01   1.0000000e+01
   4.3500000e+00   1.0000000e+01   1.0000000e+01
   4.4000000e+00   1.0000000e+01   1.0000000e+01
   4.4500000e+00   1.0000000e+01   1.0000000e+01
   4.5000000e+00   1.0000000e+01   1.0000000e+01
   4.5500000e+00   1.0000000e+01   1.0000000e+01
   4.6000000e+00   1.0000000e+01   1.0000000e+01
   4.6500000e+00   1.0000000e+01   1.0000000e+01
   4.7000000e+00   1.0000000e+01   1.0000000e+01
   4.7500000e+00   1.0000000e+01   1.0000000e+01
   4.8000000e+00   1.0000000e+01   1.0000000e+01
   4.8500000e+00   1.0000000e+01   1.0000000e+01
   4.9000000e+00   1.0000000e+01   1.0000000e+01
   4.9500000e+00   1.0000000e+01   1.0000000e+01
   5.0000000e+00   1.0000000e+01   1.0000000e+01
   5.0500000e+00   1.0000000e+01   1.0000000e+01
   5.1000000e+00   1.0000000e+01   1.0000000e+01
   5.1500000e+00   1.0000000e+01   1.0000000e+01
   5.2000000e+00   1.0000000e+01   1.0000000e+01
   5.2500000e+00   1.0000000e+01   1.0000000e+01
   5.3000000e+00   1.0000000e+01   1.0000000e+01
   5.3500000e+00   1.0000000e+01   1.0000000e+01
   5.4000000e+00   1.0000000e+01   1.0000000e+01
   5.4500000e+00   1.0000000e+01   1.0000000e+01
   5.5000000e+00   1.0000000e+01   1.0000000e+01
   5.5500000e+00   1.0000000e+01   1.0000000e+01
   5.6000000e+00   1.0000000e+01   1.0000000e+01
   5.6500000e+00   1.0000000e+01   1.0000000e+01
   5.7000000e+00   1.0000000e+01   1.0000000e+01
   5.7500000e+00   1.0000000e+01   1.0000000e+01
   5.8000000e+00   1.0000000e+01   1.0000000e+01
   5.8500000e+00   1.0000000e+01   1.0000000e+01
   5.9000000e+00   1.0000000e+01   1.0000000e+01
   5.9500000e+00   1.0000000e+01   1.0000000e+01
   6.0000000e+00   1.0000000e+01   1.0000000e+01
   6.0500000e+00   1.0000000e+01   1.0000000e+01
   6.1000000e+00   1.0000000e+01   1.0000000e+01
   6.1500000e+00   1.0000000e+01   1.0000000e+01
   6.2000000e+00   1.0000000e+01   1.0000000e+01
   6.2500000e+00   1.0000000e+01   1.0000000e+01
   6.3000000e+00   1.0000000e+01   1.0000000e+01
   6.3500000e+00   1.0000000e+01   1.0000000e+01
   6.4000000e+00   1.0000000e+01   1.0000000e+01
   6.4500000e+00   1.0000000e+01   1.0000000e+01
   6.5000000e+00   1.0000000e+01   1.0000000e+01
   6.5500000e+00   1.0000000e+01   1.0000000e+01
   6.6000000e+00   1.0000000e+01   1.0000000e+01
   6.6500000e+00   1.0000000e+01   1.0000000e+01
   6.7000000e+00   1.0000000e+01   1.0000000e+01
   6.7500000e+00   1.0000000e+01   1.0000000e+01
   6.8000000e+00   1.0000000e+01   1.0000000e+01
   6.8500000e+00   1.0000000e+01   1.0000000e+01
   6.9000000e+00   1.0000000e+01   1.0000000e+01
   6.9500000e+00   1.0000000e+01   1.0000000e+01
   7.0000000e+00   1.0000000e+01   1.0000000e+01
   7.0500000e+00   1.0000000e+01   1.0000000e+01
   7.1000000e+00   1.0000000e+01   1.0000000e+01
   7.1500000e+00   1.0000000e+01   1.0000000e+01
   7.2000000e+00   1.0000000e+01   1.0000000e+01
   7.2500000e+00   1.0000000e+01   1.0000000e+01
   7.3000000e+00   1.0000000e+01   1.0000000e+01
   7.3500000e+00   1.0000000e+01   1.0000000e+01
   7.4000000e+00   1.0000000e+01   1.0000000e+01
   7.4500000e+00   1.0000000e+01   1.0000000e+01
   7.5000000e+00   1.0000000e+01   1.0000000e+01
   7.5500000e+00   1.0000000e+01   1.0000000e+01
   7.6000000e+00   1.0000000e+01   1.0000000e+01
   7.6500000e+00   1.0000000e+01   1.0000000e+01
   7.7000000e+00   1.0000000e+01   1.0000000e+01
   7.7500000e+00   1.0000000e+01   1.0000000e+01
   7.8000000e+00   1.0000000e+01   1.0000000e+01
   7.8500000e+00   1.0000000e+01   1.0000000e+01
   7.9000000e+00   1.0000000e+01   1.0000000e+01
   7.9500000e+00   1.0000000e+01   1.0000000e+01
   8.0000000e+00   1.0000000e+01   1.0000000e+01
   8.0500000e+00   1.0000000e+01   1.0000000e+01
   8.1000000e+00   1.0000000e+01   1.0000000e+01
   8.1500000e+00   1.0000000e+01   1.0000000e+01
   8.2000000e+00   1.0000000e+01   1.0000000e+01
   8.2500000e+00   1.0000000e+01   1.0000000e+01
   8.3000000e+00   1.0000000e+01   1.0000000e+01
   8.3500000e+00   1.0000000e+01   1.0000000e+01
   8.4000000e+00   1.0000000e+01   1.0000000e+01
   8.4500000e+00   1.0000000e+01   1.0000000e+01
   8.5000000e+00   1.0000000e+01   1.0000000e+01
   8.5500000e+00   1.0000000e+01   1.0000000e+01
   8.6000000e+00   1.0000000e+01   1.0000000e+01
   8.6500000e+00   1.0000000e+01   1.0000000e+01
   8.7000000e+00   1.0000000e+01   1.0000000e+01
   8.7500000e+00   1.0000000e+01   1.0000000e+01
   8.8000000e+00   1.0000000e+01   1.0000000e+01
   8.8500000e+00   1.0000000e+01   1.0000000e+01
   8.9000000e+00   1.0000000e+01   1.0000000e+01
   8.9500000e+00   1.0000000e+01   1.0000000e+01
   9.0000000e+00   1.0000000e+01   1.0000000e+01
   9.0500000e+00   1.0000000e+01   1.0000000e+01
   9.1000000e+00   1.0000000e+01   1.0000000e+01
   9.1500000e+00   1.0000000e+01   1.0000000e+01
   9.2000000e+00   1.0000000e+01   1.0000000e+01
   9.2500000e+00   1.0000000e+01   1.0000000e+01
   9.3000000e+00   1.0000000e+01   1.0000000e+01
   9.3500000e+00   1.0000000e+01   1.0000000e+01
   9.4000000e+00   1.0000000e+01   1.0000000e+01
   9.4500000e+00   1.0000000e+01   1.0000000e+01
   9.5000000e+00   1.0000000e+01   1.0000000e+01
   9.5500000e+00   1.0000000e+01   1.0000000e+01
   9.6000000e+00   1.0000000e+01   1.0000000e+01
   9.6500000e+00   1.0000000e+01   1.0000000e+01
   9.7000000e+00   1.0000000e+01   1.0000000e+01
   9.7500000e+00   1.0000000e+01   1.0000000e+01
   9.8000000e+00   1.0000000e+01   1.0000000e+01
   9.8500000e+00   1.0000000e+01   1.0000000e+01
   9.9000000e+00   1.0000000e+01   1.0000000e+01
   9.9500000e+00   1.0000000e+01   1.0000000e+01
   1.0000000e+01   1.0000000e+01   1.0000000e+01
   1.0050000e+01   1.0000000e+01   1.0000000e+01
   1.0100000e+01   1.0000000e+01   1.0000000e+01
   1.0150000e+01   1.0000000e+01   1.0000000e+01
   1.0200000e+01   1.0000000e+01   1.0000000e+01
   1.0250000e+01   1.0000000e+01   1.0000000e+01
   1.0300000e+01   1.0000000e+01   1.0000000e+01
   1.0350000e+01   1.0000000e+01   1.0000000e+01
   1.0400000e+01   1.0000000e+01   1.0000000e+01
   1.0450000e+01   1.0000000e+01   1.0000000e+01
   1.0500000e+01   1.0000000e+01   1.0000000e+01
   1.0550000e+01   1.0000000e+01   1.0000000e+01
   1.0600000e+01   1.0000000e+01   1.0000000e+01
   1.0650000e+01   1.0000000e+01   1.0000000e+01
   1.0700000e+01   1.0000000e+01   1.0000000e+01
   1.0750000e+01   1.0000000e+01   1.0000000e+01
   1.0800000e+01   1.0000000e+01   1.0000000e+01
   1.0850000e+01   1.0000000e+01   1.0000000e+01
   1.0900000e+01   1.0000000e+01   1.0000000e+01
   1.0950000e+01   1.0000000e+01   1.0000000e+01
   1.1000000e+01   1.0000000e+01   1.0000000e+01
   1.1050000e+01   1.0000000e+01   1.0000000e+01
   1.1100000e+01   1.0000000e+01   1.0000000e+01
   1.1150000e+01   1.0000000e+01   1.0000000e+01
   1.1200000e+01   1.0000000e+01   1.0000000e+01
   1.1250000e+01   1.0000000e+01   1.0000000e+01
   1.1300000e+01   1.0000000e+01   1.0000000e+01
   1.1350000e+01   1.0000000e+01   1.0000000e+01
   1.1400000e+01   1.0000000e+01   1.0000000e+01
   1.1450000e+01   1.0000000e+01   1.0000000e+01
   1.1500000e+01   1.0000000e+01   1.0000000e+01
   1.1550000e+01   1.0000000e+01   1.0000000e+01
   1.1600000e+01   1.0000000e+01   1.0000000e+01
   1.1650000e+01   1.0000000e+01   1.0000000e+01
   1.1700000e+01   1.0000000e+01   1.0000000e+01
   1.1750000e+01   1.0000000e+01   1.0000000e+01
   1.1800000e+01   1.0000000e+01   1.0000000e+01
   1.1850000e+01   1.0000000e+01   1.0000000e+01
   1.1900000e+01   1.0000000e+01   1.0000000e+01
   1.1950000e+01   1.0000000e+01   1.0000000e+01
   1.2000000e+01   1.0000000e+01   1.0000000e+01
   1.2050000e+01   1.0000000e+01   1.0000000e+01
   1.2100000e+01   1.0000000e+01   1.0000000e+01
   1.2150000e+01   1.0000000e+01   1.0000000e+01
   1.2200000e+01   1.0000000e+01   1.0000000e+01
   1.2250000e+01   1.0000000e+01   1.0000000e+01
   1.2300000e+01   1.0000000e+01   1.0000000e+01
   1.2350000e+01   1.0000000e+01   1.0000000e+01
   1.2400000e+01   1.0000000e+01   1.0000000e+01
   1.2450000e+01   1.0000000e+01   1.0000000e+01
   1.2500000e+01   1.0000000e+01   1.0000000e+01
   1.2550000e+01   1.0000000e+01   1.0000000e+01
   1.2600000e+01   1.0000000e+01   1.0000000e+01
   1.2650000e+01   1.0000000e+01   1.0000000e+01
   1.2700000e+01   1.0000000e+01   1.0000000e+01
   1.2750000e+01   1.0000000e+01   1.0000000e+01
   1.2800000e+01   1.0000000e+01   1.0000000e+01
   1.2850000e+01   1.0000000e+01   1.0000000e+01
   1.2900000e+01   1.0000000e+01   1.0000000e+01
   1.2950000e+01   1.0000000e+01   1.0000000e+01
   1.3000000e+01   1.0000000e+01   1.0000000e+01
   1.3050000e+01   1.0000000e+01   1.0000000e+01
   1.3100000e+01   1.0000000e+01   1.0000000e+01
   1.3150000e+01   1.0000000e+01   1.0000000e+01
   1.3200000e+01   1.0000000e+01   1.0000000e+01
   1.3250000e+01   1.0000000e+01   1.0000000e+01
   1.3300000e+01   1.0000000e+01   1.0000000e+01
   1.3350000e+01   1.0000000e+01   1.0000000e+01
   1.3400000e+01   1.0000000e+01   1.0000000e+01
   1.3450000e+01   1.0000000e+01   1.0000000e+01
   1.3500000e+01   1.0000000e+01   1.0000000e+01
   1.3550000e+01   1.0000000e+01   1.0000000e+01
   1.3600000e+01   1.0000000e+01   1.0000000e+01
   1.3650000e+01   1.0000000e+01   1.0000000e+01
   1.3700000e+01   1.0000000e+01   1.0000000e+01
   1.3750000e+01   1.0000000e+01   1.0000000e+01
   1.3800000e+01   1.0000000e+01   1.0000000e+01
   1.3850000e+01   1.0000000e+01   1.0000000e+01
   1.3900000e+01   1.0000000e+01   1.0000000e+01
   1.3950000e+01   1.0000000e+01   1.0000000e+01
   1.4000000e+01   1.0000000e+01   1.0000000e+01
   1.4050000e+01   1.0000000e+01   1.0000000e+01
   1.4100000e+01   1.0000000e+01   1.0000000e+01
   1.4150000e+01   1.0000000e+01   1.0000000e+01
   1.4200000e+01   1.0000000e+01   1.0000000e+01
   1.4250000e+01   1.0000000e+01   1.0000000e+01
   1.4300000e+01   1.0000000e+01   1.0000000e+01
   1.4350000e+01   1.0000000e+01   1.0000000e+01
   1.4400000e+01   1.0000000e+01   1.0000000e+01
   1.4450000e+01   1.0000000e+01   1.0000000e+01
   1.4500000e+01   1.0000000e+01   1.0000000e+01
   1.4550000e+01   1.0000000e+01   1.0000000e+01
   1.4600000e+01   1.0000000e+01   1.0000000e+01
   1.4650000e+01   1.0000000e+01   1.0000000e+01
   1.4700000e+01   1.0000000e+01   1.0000000e+01
   1.4750000e+01   1.0000000e+01   1.0000000e+01
   1.4800000e+01   1.0000000e+01   1.0000000e+01
   1.4850000e+01   1.0000000e+01   1.0000000e+01
   1.4900000e+01   1.0000000e+01   1.0000000e+01
   1.4950000e+01   1.0000000e+01   1.0000000e+01
   1.5000000e+01   1.0000000e+01   1.0000000e+01
   1.5050000e+01   1.0000000e+01   1.0000000e+01
   1.5100000e+01   1.0000000e+01   1.0000000e+01
   1.5150000e+01   1.0000000e+01   1.0000000e+01
   1.5200000e+01   1.0000000e+01   1.0000000e+01
   1.5250000e+01   1.0000000e+01   1.0000000e+01
   1.5300000e+01   1.0000000e+01   1.0000000e+01
   1.5350000e+01   1.0000000e+01   1.0000000e+01
   1.5400000e+01   1.0000000e+01   1.0000000e+01
   1.5450000e+01   1.0000000e+01   1.0000000e+01
   1.5500000e+01   1.0000000e+01   1.0000000e+01
   1.5550000e+01   1.0000000e+01   1.0000000e+01
   1.5600000e+01   1.0000000e+01   1.0000000e+01
   1.5650000e+01   1.0000000e+01   1.0000000e+01
   1.5700000e+01   1.0000000e+01   1.0000000e+01
   1.5750000e+01   1.0000000e+01   1.0000000e+01
   1.5800000e+01   1.0000000e+01   1.0000000e+01
   1.5850000e+01   1.0000000e+01   1.0000000e+01
   1.5900000e+01   1.0000000e+01   1.0000000e+01
   1.5950000e+01   1.0000000e+01   1.0000000e+01
   1.6000000e+01   1.0000000e+01   1.0000000e+01
   1.6050000e+01   1.0000000e+01   1.0000000e+01
   1.6100000e+01   1.0000000e+01   1.0000000e+01
   1.6150000e+01   1.0000000e+01   1.0000000e+01
   1.6200000e+01   1.0000000e+01   1.0000000e+01
   1.6250000e+01   1.0000000e+01   1.0000000e+01
   1.6300000e+01   1.0000000e+01   1.0000000e+01
   1.6350000e+01   1.0000000e+01   1.0000000e+01
   1.6400000e+01   1.0000000e+01   1.0000000e+01
   1.6450000e+01   1.0000000e+01   1.0000000e+01
   1.6500000e+01   1.0000000e+01   1.0000000e+01
   1.6550000e+01   1.0000000e+01   1.0000000e+01
   1.6600000e+01   1.0000000e+01   1.0000000e+01
   1.6650000e+01   1.0000000e+01   1.0000000e+01
   1.6700000e+01   1.0000000e+01   1.0000000e+01
   1.6750000e+01   1.0000000e+01   1.0000000e+01
   1.6800000e+01   1.0000000e+01   1.0000000e+01
   1.6850000e+01   1.0000000e+01   1.0000000e+01
   1.6900000e+01   1.0000000e+01   1.0000000e+01
   1.6950000e+01   1.0000000e+01   1.0000000e+01
   1.7000000e+01   1.0000000e+01   1.0000000e+01
   1.7050000e+01   1.0000000e+01   1.0000000e+01
   1.7100000e+01   1.0000000e+01   1.0000000e+01
   1.7150000e+01   1.0000000e+01   1.0000000e+01
   1.7200000e+01   1.0000000e+01   1.0000000e+01
   1.7250000e+01   1.0000000e+01   1.0000000e+01
   1.7300000e+01   1.0000000e+01   1.0000000e+01
   1.7350000e+01   1.0000000e+01   1.0000000e+01
   1.7400000e+01   1.0000000e+01   1.0000000e+01
   1.7450000e+01   1.0000000e+01   1.0000000e+01
   1.7500000e+01   1.0000000e+01   1.0000000e+01
   1.7550000e+01   1.0000000e+01   1.0000000e+01
   1.7600000e+01   1.0000000e+01   1.0000000e+01
   1.7650000e+01   1.0000000e+01   1.0000000e+01
   1.7700000e+01   1.0000000e+01   1.0000000e+01
   1.7750000e+01   1.0000000e+01   1.0000000e+01
   1.7800000e+01   1.0000000e+01   1.0000000e+01
   1.7850000e+01   1.0000000e+01   1.0000000e+01
   1.7900000e+01   1.0000000e+01   1.0000000e+01
   1.7950000e+01   1.0000000e+01   1.0000000e+01
   1.8000000e+01   1.0000000e+01   1.0000000e+01
   1.8050000e+01   1.0000000e+01   1.0000000e+01
   1.8100000e+01   1.0000000e+01   1.0000000e+01
   1.8150000e+01   1.0000000e+01   1.0000000e+01
   1.8200000e+01   1.0000000e+01   1.0000000e+01
   1.8250000e+01   1.0000000e+01   1.0000000e+01
   1.8300000e+01   1.0000000e+01   1.0000000e+01
   1.8350000e+01   1.0000000e+01   1.0000000e+01
   1.8400000e+01   1.0000000e+01   1.0000000e+01
   1.8450000e+01   1.0000000e+01   1.0000000e+01
   1.8500000e+01   1.0000000e+01   1.0000000e+01
   1.8550000e+01   1.0000000e+01   1.0000000e+01
   1.8600000e+01   1.0000000e+01   1.0000000e+01
   1.8650000e+01   1.0000000e+01   1.0000000e+01
   1.8700000e+01   1.0000000e+01   1.0000000e+01
   1.8750000e+01   1.0000000e+01   1.0000000e+01
   1.8800000e+01   1.0000000e+01   1.0000000e+01
   1.8850000e+01   1.0000000e+01   1.0000000e+01
   1.8900000e+01   1.0000000e+01   1.0000000e+01
   1.8950000e+01   1.0000000e+01   1.0000000e+01
   1.9000000e+01   1.0000000e+01   1.0000000e+01
   1.9050000e+01   1.0000000e+01   1.0000000e+01
   1.9100000e+01   1.0000000e+01   1.0000000e+01
   1.9150000e+01   1.0000000e+01   1.0000000e+01
   1.9200000e+01   1.0000000e+01   1.0000000e+01
   1.9250000e+01   1.0000000e+01   1.0000000e+01
   1.9300000e+01   1.0000000e+01   1.0000000e+01
   1.9350000e+01   1.0000000e+01   1.0000000e+01
   1.9400000e+01   1.0000000e+01   1.0000000e+01
   1.9450000e+01   1.0000000e+01   1.0000000e+01
   1.9500000e+01   1.0000000e+01   1.0000000e+01
   1.9550000e+01   1.0000000e+01   1.0000000e+01
   1.9600000e+01   1.0000000e+01   1.0000000e+01
   1.9650000e+01   1.0000000e+01   1.0000000e+01
   1.9700000e+01   1.0000000e+01   1.0000000e+01
   1.9750000e+01   1.0000000e+01   1.0000000e+01
   1.9800000e+01   1.0000000e+01   1.0000000e+01
   1.9850000e+01   1.0000000e+01   1.0000000e+01
   1.9900000e+01   1.0000000e+01   1.0000000e+01
   1.9950000e+01   1.0000000e+01   1.0000000e+01
   2.0000000e+01   1.0000000e+01   1.0000000e+01


==> data/casestudy/const_gains.dat <==
   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9979169e-02   9.9875026e-01   5.0137859e-02   1.0016384e+00
   9.9833417e-02   9.9500417e-01   1.0009045e-01   9.9696724e-01
   1.4943813e-01   9.8877108e-01   1.4974623e-01   9.9089843e-01
   1.9866933e-01   9.8006658e-01   1.9909608e-01   9.8360222e-01
   2.4740396e-01   9.6891242e-01   2.4804747e-01   9.7476263e-01
   2.9552021e-01   9.5533649e-01   2.9647900e-01   9.6411216e-01
   3.4289781e-01   9.3937271e-01   3.4431576e-01   9.5153796e-01
   3.8941834e-01   9.2106099e-01   3.9148211e-01   9.3693840e-01
   4.3496553e-01   9.0044710e-01   4.3786034e-01   9.2017888e-01
   4.7942554e-01   8.7758256e-01   4.8332000e-01   9.0116338e-01
   5.2268723e-01   8.5252452e-01   5.2780632e-01   8.7987011e-01
   5.6464247e-01   8.2533561e-01   5.7116678e-01   8.5623229e-01
   6.0518641e-01   7.9608380e-01   6.1331323e-01   8.3021003e-01
   6.4421769e-01   7.6484219e-01   6.5410590e-01   8.0180438e-01
   6.8163876e-01   7.3168887e-01   6.9342209e-01   7.7099233e-01
   7.1735609e-01   6.9670671e-01   7.3114774e-01   7.3778771e-01
   7.5128041e-01   6.5998315e-01   7.6716570e-01   7.0236186e-01
   7.8332691e-01   6.2160997e-01   8.0135573e-01   6.6469088e-01
   8.1341550e-01   5.8168309e-01   8.3361594e-01   6.2487661e-01
   8.4147098e-01   5.4030231e-01   8.6383486e-01   5.8298555e-01
   8.6742323e-01   4.9757105e-01   8.9190647e-01   5.3910803e-01
   8.9120736e-01   4.5359612e-01   9.1775344e-01   4.9345196e-01
   9.1276394e-01   4.0848744e-01   9.4126464e-01   4.4608553e-01
   9.3203909e-01   3.6235775e-01   9.6238551e-01   3.9726590e-01
   9.4898462e-01   3.1532236e-01   9.8103465e-01   3.4716546e-01
   9.6355819e-01   2.6749883e-01   9.9713537e-01   2.9595204e-01
   9.7572336e-01   2.1900669e-01   1.0106611e+00   2.4388191e-01
   9.8544973e-01   1.6996714e-01   1.0215536e+00   1.9116171e-01
   9.9271299e-01   1.2050277e-01   1.0297927e+00   1.3798522e-01
   9.9749499e-01   7.0737202e-02   1.0353625e+00   8.4568152e-02
   9.9978376e-01   2.0794828e-02   1.0382556e+00   3.1133548e-02
   9.9957360e-01  -2.9199522e-02   1.0384781e+00  -2.2112620e-02
   9.9686503e-01  -7.9120889e-02   1.0360476e+00  -7.4954944e-02
   9.9166481e-01  -1.2884449e-01   1.0309874e+00  -1.2720978e-01
   9.8398595e-01  -1.7824606e-01   1.0233337e+00  -1.7868675e-01
   9.7384763e-01  -2.2720209e-01   1.0131298e+00  -2.2921613e-01
   9.6127520e-01  -2.7559025e-01   1.0004250e+00  -2.7865235e-01
   9.4630009e-01  -3.2328957e-01   9.8528027e-01  -3.2684594e-01
   9.2895972e-01  -3.7018083e-01   9.6775805e-01  -3.7366855e-01
   9.0929743e-01  -4.1614684e-01   9.4793294e-01  -4.1900215e-01
   8.8736237e-01  -4.6107269e-01   9.2587822e-01  -4.6275064e-01
   8.6320937e-01  -5.0484610e-01   9.0167892e-01  -5.0482618e-01
   8.3689879e-01  -5.4735767e-01   8.7541677e-01  -5.4517860e-01
   8.0849640e-01  -5.8850112e-01   8.4718108e-01  -5.8376863e-01
   7.7807320e-01  -6.2817362e-01   8.1706134e-01  -6.2056099e-01
   7.4570521e-01  -6.6627602e-01   7.8514671e-01  -6.5553047e-01
   7.1147335e-01  -7.0271308e-01   7.5153067e-01  -6.8868136e-01
   6.7546318e-01  -7.3739372e-01   7.1629991e-01  -7.2004166e-01
   6.3776470e-01  -7.7023125e-01   6.7954768e-01  -7.4964312e-01
   5.9847214e-01  -8.0114362e-01   6.4135824e-01  -7.7749242e-01
   5.5768372e-01  -8.3005354e-01   6.0182077e-01  -8.0363777e-01
   5.1550137e-01  -8.5688875e-01   5.6101501e-01  -8.2812442e-01
   4.7203054e-01  -8.8158220e-01   5.1902617e-01  -8.5099010e-01
   4.2737988e-01  -9.0407214e-01   4.7593366e-01  -8.7226704e-01
   3.8166099e-01  -9.2430238e-01   4.3181549e-01  -8.9198666e-01
   3.3498815e-01  -9.4222234e-01   3.8675250e-01  -9.1017704e-01
   2.8747801e-01  -9.5778724e-01   3.4081883e-01  -9.2683943e-01
   2.3924933e-01  -9.7095817e-01   2.9409163e-01  -9.4198652e-01
   1.9042265e-01  -9.8170220e-01   2.4664812e-01  -9.5559005e-01
   1.4112001e-01  -9.8999250e-01   1.9856298e-01  -9.6763117e-01
   9.1464642e-02  -9.9580832e-01   1.4991854e-01  -9.7805516e-01
   4.1580662e-02  -9.9913515e-01   1.0079418e-01  -9.8680097e-01
  -8.4072474e-03  -9.9996466e-01   5.1275228e-02  -9.9380101e-01
  -5.8374143e-02  -9.9829478e-01   1.4487937e-03  -9.9899219e-01
  -1.0819513e-01  -9.9412968e-01  -4.8587786e-02  -1.0022661e+00
  -1.5774569e-01  -9.8747977e-01  -9.8738037e-02  -1.0035284e+00
  -2.0690197e-01  -9.7836168e-01  -1.4889892e-01  -1.0026723e+00
  -2.5554110e-01  -9.6679819e-01  -1.9896097e-01  -9.9959470e-01
  -3.0354151e-01  -9.5281821e-01  -2.4881109e-01  -9.9419180e-01
  -3.5078323e-01  -9.3645669e-01  -2.9833244e-01  -9.8636163e-01
  -3.9714817e-01  -9.1775451e-01  -3.4740081e-01  -9.7601506e-01
  -4.4252044e-01  -8.9675842e-01  -3.9588883e-01  -9.6306957e-01
  -4.8678665e-01  -8.7352090e-01  -4.4366302e-01  -9.4745911e-01
  -5.2983614e-01  -8.4810003e-01  -4.9058859e-01  -9.2913703e-01
  -5.7156132e-01  -8.2055936e-01  -5.3652822e-01  -9.0809637e-01
  -6.1185789e-01  -7.9096771e-01  -5.8134581e-01  -8.8431193e-01
  -6.5062514e-01  -7.5939906e-01  -6.2490515e-01  -8.5776368e-01
  -6.8776616e-01  -7.2593230e-01  -6.6707171e-01  -8.2852150e-01
  -7.2318812e-01  -6.9065110e-01  -7.0770913e-01  -7.9656118e-01
  -7.5680250e-01  -6.5364362e-01  -7.4668636e-01  -7.6195554e-01
  -7.8852525e-01  -6.1500238e-01  -7.8387701e-01  -7.2484404e-01
  -8.1827711e-01  -5.7482395e-01  -8.1914552e-01  -6.8523460e-01
  -8.4598370e-01  -5.3320876e-01  -8.5239038e-01  -6.4334457e-01
  -8.7157577e-01  -4.9026082e-01  -8.8348727e-01  -5.9927059e-01
  -8.9498936e-01  -4.4608749e-01  -9.1232224e-01  -5.5313447e-01
  -9.1616594e-01  -4.0079917e-01  -9.3882679e-01  -5.0518551e-01
  -9.3505258e-01  -3.5450907e-01  -9.6287855e-01  -4.5553174e-01
  -9.5160207e-01  -3.0733287e-01  -9.8441795e-01  -4.0439231e-01
  -9.6577306e-01  -2.5938850e-01  -1.0033785e+00  -3.5197637e-01
  -9.7753012e-01  -2.1079580e-01  -1.0196656e+00  -2.9845119e-01
  -9.8684386e-01  -1.6167622e-01  -1.0332662e+00  -2.4407436e-01
  -9.9369100e-01  -1.1215253e-01  -1.0441188e+00  -1.8905342e-01
  -9.9805444e-01  -6.2348515e-02  -1.0521961e+00  -1.3360557e-01
  -9.9992326e-01  -1.2388663e-02  -1.0574923e+00  -7.7932209e-02
  -9.9929279e-01   3.7602153e-02  -1.0599990e+00  -2.2265414e-02
  -9.9616461e-01   8.7498983e-02  -1.0597253e+00   3.3185997e-02
  -9.9054654e-01   1.3717711e-01  -1.0566920e+00   8.8208857e-02
  -9.8245261e-01   1.8651237e-01  -1.0509228e+00   1.4260760e-01
  -9.7190307e-01   2.3538144e-01  -1.0424524e+00   1.9619459e-01
  -9.5892427e-01   2.8366219e-01  -1.0313259e+00   2.4880389e-01
  -9.4354867e-01   3.3123392e-01  -1.0175946e+00   3.0028782e-01
  -9.2581468e-01   3.7797774e-01  -1.0013192e+00   3.5050024e-01
  -9.0576664e-01   4.2377682e-01  -9.8256704e-01   3.9932063e-01
  -8.8345466e-01   4.6851667e-01  -9.6141061e-01   4.4663122e-01
  -8.5893449e-01   5.1208548e-01  -9.3792907e-01   4.9233097e-01
  -8.3226744e-01   5.5437434e-01  -9.1220428e-01   5.3634944e-01
  -8.0352016e-01   5.9527755e-01  -8.8432229e-01   5.7862760e-01
  -7.7276449e-01   6.3469288e-01  -8.5437072e-01   6.1913212e-01
  -7.4007731e-01   6.7252180e-01  -8.2243875e-01   6.5784954e-01
  -7.0554033e-01   7.0866977e-01  -7.8861727e-01   6.9474185e-01
  -6.6923986e-01   7.4304644e-01  -7.5299685e-01   7.2979283e-01
  -6.3126664e-01   7.7556588e-01  -7.1567075e-01   7.6297211e-01
  -5.9171558e-01   8.0614681e-01  -6.7673190e-01   7.9426877e-01
  -5.5068554e-01   8.3471278e-01  -6.3627245e-01   8.2373859e-01
  -5.0827908e-01   8.6119242e-01  -5.9438476e-01   8.5141929e-01
  -4.6460218e-01   8.8551952e-01  -5.5115876e-01   8.7728068e-01
  -4.1976402e-01   9.0763328e-01  -5.0668565e-01   9.0134002e-01
  -3.7387666e-01   9.2747843e-01  -4.6105725e-01   9.2354756e-01
  -3.2705481e-01   9.4500537e-01  -4.1436452e-01   9.4390511e-01
  -2.7941550e-01   9.6017029e-01  -3.6670178e-01   9.6238987e-01
  -2.3107779e-01   9.7293528e-01  -3.1816476e-01   9.7897443e-01
  -1.8216250e-01   9.8326844e-01  -2.6884502e-01   9.9364489e-01
  -1.3279191e-01   9.9114394e-01  -2.1884574e-01   1.0063114e+00
  -8.3089403e-02   9.9654210e-01  -1.6826732e-01   1.0169037e+00
  -3.3179217e-02   9.9944942e-01  -1.1720574e-01   1.0253900e+00
   1.6813900e-02   9.9985864e-01  -6.5779117e-02   1.0316563e+00
   6.6764992e-02   9.9776873e-01  -1.4089509e-02   1.0356490e+00
   1.1654920e-01   9.9318492e-01   3.7737289e-02   1.0372699e+00
   1.6604211e-01   9.8611866e-01   8.9585962e-02   1.0364415e+00
   2.1511999e-01   9.7658763e-01   1.4132891e-01   1.0330759e+00
   2.6366018e-01   9.6461563e-01   1.9283885e-01   1.0271079e+00
   3.1154136e-01   9.5023259e-01   2.4398531e-01   1.0184721e+00
   3.5864385e-01   9.3347447e-01   2.9463197e-01   1.0071412e+00
   4.0484992e-01   9.1438315e-01   3.4464618e-01   9.9306894e-01
   4.5004407e-01   8.9300634e-01   3.9388987e-01   9.7626199e-01
   4.9411335e-01   8.6939749e-01   4.4222613e-01   9.5671627e-01
   5.3694760e-01   8.4361560e-01   4.8951794e-01   9.3444055e-01
   5.7843976e-01   8.1572510e-01   5.3562812e-01   9.0945900e-01
   6.1848613e-01   7.8579572e-01   5.8042244e-01   8.8180363e-01
   6.5698660e-01   7.5390225e-01   6.2376951e-01   8.5152334e-01
   6.9384494e-01   7.2012443e-01   6.6554216e-01   8.1868034e-01
   7.2896904e-01   6.8454667e-01   7.0561398e-01   7.8334813e-01
   7.6227109e-01   6.4725789e-01   7.4386212e-01   7.4561350e-01
   7.9366786e-01   6.0835131e-01   7.8016928e-01   7.0557393e-01
   8.2308088e-01   5.6792417e-01   8.1441823e-01   6.6334186e-01
   8.5043662e-01   5.2607752e-01   8.4649565e-01   6.1904171e-01
   8.7566671e-01   4.8291594e-01   8.7631781e-01   5.7281714e-01
   8.9870810e-01   4.3854733e-01   9.0378476e-01   5.2481981e-01
   9.1950318e-01   3.9308257e-01   9.2880450e-01   4.7521528e-01
   9.3799998e-01   3.4663532e-01   9.5130918e-01   4.2418319e-01
   9.5415227e-01   2.9932165e-01   9.7123541e-01   3.7191643e-01
   9.6791967e-01   2.5125984e-01   9.8851653e-01   3.1862099e-01
   9.7926778e-01   2.0257001e-01   1.0031073e+00   2.6450482e-01
   9.8816823e-01   1.5337386e-01   1.0149825e+00   2.0977265e-01
   9.9459878e-01   1.0379436e-01   1.0241075e+00   1.5466461e-01
   9.9854335e-01   5.3955421e-02   1.0304656e+00   9.9412672e-02
   9.9999207e-01   3.9816235e-03   1.0340612e+00   4.4192227e-02
   9.9894134e-01  -4.6002126e-02   1.0348961e+00  -1.0741482e-02
   9.9539378e-01  -9.5870893e-02   1.0329923e+00  -6.5201393e-02
   9.8935825e-01  -1.4550003e-01   1.0283826e+00  -1.1904008e-01
   9.8084984e-01  -1.9476550e-01   1.0211014e+00  -1.7206534e-01
   9.6988981e-01  -2.4354415e-01   1.0111940e+00  -2.2409441e-01
   9.5650557e-01  -2.9171407e-01   9.9871638e-01  -2.7496785e-01
   9.4073056e-01  -3.3915486e-01   9.8372782e-01  -3.2453222e-01
   9.2260421e-01  -3.8574794e-01   9.6629859e-01  -3.7266225e-01
   9.0217183e-01  -4.3137684e-01   9.4649992e-01  -4.1923966e-01
   8.7948450e-01  -4.7592754e-01   9.2441182e-01  -4.6417244e-01
   8.5459891e-01  -5.1928865e-01   9.0012043e-01  -5.0739133e-01
   8.2757727e-01  -5.6135182e-01   8.7370915e-01  -5.4882246e-01
   7.9848711e-01  -6.0201190e-01   8.4526856e-01  -5.8842620e-01
   7.6740116e-01  -6.4116727e-01   8.1488984e-01  -6.2616611e-01
   7.3439710e-01  -6.7872005e-01   7.8266677e-01  -6.6202361e-01
   6.9955743e-01  -7.1457638e-01   7.4869528e-01  -6.9599492e-01
   6.6296923e-01  -7.4864665e-01   7.1307469e-01  -7.2809092e-01
   6.2472395e-01  -7.8084568e-01   6.7589636e-01  -7.5833277e-01
   5.8491719e-01  -8.1109301e-01   6.3724600e-01  -7.8675274e-01
   5.4364844e-01  -8.3931303e-01   5.9722250e-01  -8.1340260e-01
   5.0102086e-01  -8.6543521e-01   5.5591342e-01  -8.3831407e-01
   4.5714098e-01  -8.8939425e-01   5.1340001e-01  -8.6150204e-01
   4.1211849e-01  -9.1113026e-01   4.6977230e-01  -8.8303641e-01
   3.6606591e-01  -9.3058893e-01   4.2511388e-01  -9.0293114e-01
   3.1909836e-01  -9.4772160e-01   3.7950529e-01  -9.2115066e-01
   2.7133323e-01  -9.6248547e-01   3.3302786e-01  -9.3773640e-01
   2.2288991e-01  -9.7484362e-01   2.8576310e-01  -9.5269187e-01
   1.7388949e-01  -9.8476517e-01   2.3779513e-01  -9.6600918e-01
   1.2445442e-01  -9.9222533e-01   1.8920138e-01  -9.7768474e-01
   7.4708290e-02  -9.9720543e-01   1.4006458e-01  -9.8768213e-01
   2.4775425e-02  -9.9969304e-01   9.0474905e-02  -9.9591193e-01
  -2.5219365e-02  -9.9968194e-01   4.0512022e-02  -1.0023295e+00
  -7.5151120e-02  -9.9717216e-01  -9.7333747e-03  -1.0066790e+00
  -1.2489504e-01  -9.9216996e-01  -6.0132313e-02  -1.0091842e+00
  -1.7432678e-01  -9.8468786e-01  -1.1059662e-01  -1.0096276e+00
  -2.2332280e-01  -9.7474454e-01  -1.6102570e-01  -1.0078966e+00
  -2.7176063e-01  -9.6236488e-01  -2.1131499e-01  -1.0038941e+00
  -3.1951919e-01  -9.4757980e-01  -2.6135299e-01  -9.9752555e-01
  -3.6647913e-01  -9.3042627e-01  -3.1100462e-01  -9.8870044e-01
  -4.1252306e-01  -9.1094716e-01  -3.6014280e-01  -9.7732711e-01
  -4.5753589e-01  -8.8919115e-01  -4.0864040e-01  -9.6332678e-01
  -5.0140513e-01  -8.6521263e-01  -4.5637722e-01  -9.4666094e-01
  -5.4402111e-01  -8.3907153e-01  -5.0322431e-01  -9.2724017e-01
  -5.8527732e-01  -8.1083318e-01  -5.4902945e-01  -9.0509561e-01
  -6.2507065e-01  -7.8056818e-01  -5.9366333e-01  -8.8016702e-01
  -6.6330162e-01  -7.4835216e-01  -6.3698753e-01  -8.5248270e-01
  -6.9987469e-01  -7.1426565e-01  -6.7886145e-01  -8.2209323e-01
  -7.3469843e-01  -6.7839385e-01  -7.1915117e-01  -7.8900439e-01
  -7.6768581e-01  -6.4082642e-01  -7.5772893e-01  -7.5335942e-01
  -7.9875437e-01  -6.0165725e-01  -7.9445791e-01  -7.1517472e-01
  -8.2782647e-01  -5.6098426e-01  -8.2922868e-01  -6.7462837e-01
  -8.5482943e-01  -5.1890909e-01  -8.6191338e-01  -6.3180602e-01
  -8.7969576e-01  -4.7553693e-01  -8.9239940e-01  -5.8684456e-01
  -9.0236331e-01  -4.3097617e-01  -9.2059102e-01  -5.3993786e-01
  -9.2277542e-01  -3.8533819e-01  -9.4638430e-01  -4.9124197e-01
  -9.4088108e-01  -3.3873707e-01  -9.6970234e-01  -4.4091643e-01
  -9.5663502e-01  -2.9128928e-01  -9.9046351e-01  -3.8915601e-01
  -9.6999787e-01  -2.4311342e-01  -1.0086039e+00  -3.3617708e-01
  -9.8093623e-01  -1.9432991e-01  -1.0240688e+00  -2.8221006e-01
  -9.8942276e-01  -1.4506067e-01  -1.0368138e+00  -2.2748301e-01
  -9.9543625e-01  -9.5428851e-02  -1.0468067e+00  -1.7220607e-01
  -9.9896167e-01  -4.5558513e-02  -1.0540269e+00  -1.1661042e-01
  -9.9999021e-01   4.4256980e-03  -1.0584605e+00  -6.0858642e-02
  -9.9851929e-01   5.4398847e-02  -1.0601080e+00  -5.1560734e-03
  -9.9455259e-01   1.0423603e-01  -1.0589938e+00   5.0277006e-02
  -9.8810003e-01   1.5381267e-01  -1.0551237e+00   1.0523181e-01
  -9.7917773e-01   2.0300486e-01  -1.0485227e+00   1.5951946e-01
  -9.6780800e-01   2.5168965e-01  -1.0392415e+00   2.1296096e-01
  -9.5401925e-01   2.9974534e-01  -1.0272980e+00   2.6535996e-01
  -9.3784595e-01   3.4705183e-01  -1.0127824e+00   3.1659887e-01
  -9.1932853e-01   3.9349087e-01  -9.9572373e-01   3.6648769e-01
  -8.9851326e-01   4.3894638e-01  -9.7619837e-01   4.1492231e-01
  -8.7545217e-01   4.8330476e-01  -9.5428441e-01   4.6180270e-01
  -8.5020292e-01   5.2645513e-01  -9.3005775e-01   5.0703028e-01
  -8.2282859e-01   5.6828963e-01  -9.0360617e-01   5.5054678e-01
  -7.9339763e-01   6.0870371e-01  -8.7502333e-01   5.9229911e-01
  -7.6198358e-01   6.4759634e-01  -8.4439102e-01   6.3225234e-01
  -7.2866498e-01   6.8487032e-01  -8.1180924e-01   6.7039354e-01
  -6.9352508e-01   7.2043248e-01  -7.7736741e-01   7.0670201e-01
  -6.5665174e-01   7.5419393e-01  -7.4115652e-01   7.4116956e-01
  -6.1813711e-01   7.8607030e-01  -7.0327165e-01   7.7380161e-01
  -5.7807746e-01   8.1598189e-01  -6.6380164e-01   8.0458419e-01
  -5.3657292e-01   8.4385396e-01  -6.2284010e-01   8.3353193e-01
  -4.9372722e-01   8.6961683e-01  -5.8047797e-01   8.6064205e-01
  -4.4964746e-01   8.9320611e-01  -5.3680653e-01   8.8592155e-01
  -4.0444382e-01   9.1456284e-01  -4.9191719e-01   9.0937062e-01
  -3.5822928e-01   9.3363364e-01  -4.4590151e-01   9.3098445e-01
  -3.1111935e-01   9.5037085e-01  -3.9885129e-01   9.5074882e-01
  -2.6323179e-01   9.6473262e-01  -3.5086122e-01   9.6862608e-01
  -2.1468629e-01   9.7668306e-01  -3.0202413e-01   9.8458729e-01
  -1.6560418e-01   9.8619230e-01  -2.5244281e-01   9.9857030e-01
  -1.1610814e-01   9.9323658e-01  -2.0221138e-01   1.0105424e+00
  -6.6321897e-02   9.9779828e-01  -1.5143290e-01   1.0204351e+00
  -1.6369883e-02   9.9986600e-01  -1.0021479e-01   1.0281619e+00
   3.3623047e-02   9.9943459e-01  -4.8662845e-02   1.0336507e+00
   8.3531937e-02   9.9650510e-01   3.1067084e-03   1.0368210e+00
   1.3323204e-01   9.9108487e-01   5.4977559e-02   1.0375853e+00
   1.8259913e-01   9.8318745e-01   1.0682495e-01   1.0358630e+00
   2.3150983e-01   9.7283257e-01   1.5852307e-01   1.0315821e+00
   2.7984186e-01   9.6004611e-01   2.0994152e-01   1.0246805e+00
   3.2747444e-01   9.4486004e-01   2.6094904e-01   1.0151156e+00
   3.7428850e-01   9.2731231e-01   3.1141039e-01   1.0028501e+00
   4.2016704e-01   9.0744678e-01   3.6119083e-01   9.8786196e-01
   4.6499537e-01   8.8531311e-01   4.1015387e-01   9.7013921e-01
   5.0866146e-01   8.6096662e-01   4.5816526e-01   9.4967916e-01
   5.5105617e-01   8.3446815e-01   5.0508828e-01   9.2649185e-01
   5.9207351e-01   8.0588396e-01   5.5078637e-01   9.0059791e-01
   6.3161099e-01   7.7528547e-01   5.9512933e-01   8.7204881e-01
   6.6956976e-01   7.4274917e-01   6.3798104e-01   8.4089083e-01
   7.0585496e-01   7.0835639e-01   6.7920759e-01   8.0718901e-01
   7.4037589e-01   6.7219308e-01   7.1868761e-01   7.7102130e-01
   7.7304626e-01   6.3434965e-01   7.5630872e-01   7.3247855e-01
   8.0378443e-01   5.9492066e-01   7.9194309e-01   6.9166505e-01
   8.3251355e-01   5.5400469e-01   8.2547239e-01   6.4869797e-01
   8.5916181e-01   5.1170399e-01   8.5681738e-01   6.0371144e-01
   8.8366263e-01   4.6812430e-01   8.8586465e-01   5.5684879e-01
   9.0595474e-01   4.2337454e-01   9.1251737e-01   5.0826792e-01
   9.2598244e-01   3.7756657e-01   9.3669941e-01   4.5814084e-01
   9.4369567e-01   3.3081488e-01   9.5835114e-01   4.0665351e-01
   9.5905015e-01   2.8323632e-01   9.7739452e-01   3.5400395e-01
   9.7200750e-01   2.3494982e-01   9.9376858e-01   3.0040415e-01
   9.8253534e-01   1.8607607e-01   1.0074549e+00   2.4603570e-01
   9.9060736e-01   1.3673722e-01   1.0184075e+00   1.9113612e-01
   9.9620337e-01   8.7056600e-02   1.0266000e+00   1.3594070e-01
   9.9930939e-01   3.7158385e-02   1.0320224e+00   8.0662735e-02
   9.9991766e-01  -1.2832707e-02   1.0346818e+00   2.5487970e-02
   9.9802665e-01  -6.2791723e-02   1.0345859e+00  -2.9346792e-02
   9.9364110e-01  -1.1259379e-01   1.0317589e+00  -8.3628767e-02
   9.8677196e-01  -1.6211444e-01   1.0262266e+00  -1.3719509e-01
   9.7743641e-01  -2.1122988e-01   1.0180358e+00  -1.8985768e-01
   9.6565778e-01  -2.5981736e-01   1.0072424e+00  -2.4145468e-01
   9.5146550e-01  -3.0775543e-01   9.9389645e-01  -2.9183626e-01
   9.3489506e-01  -3.5492427e-01   9.7806472e-01  -3.4087648e-01
   9.1598786e-01  -4.0120598e-01   9.5982449e-01  -3.8847304e-01
   8.9479117e-01  -4.4648489e-01   9.3924293e-01  -4.3450000e-01
   8.7135797e-01  -4.9064782e-01   9.1640250e-01  -4.7888406e-01
   8.4574683e-01  -5.3358439e-01   8.9138653e-01  -5.2155868e-01
   8.1802176e-01  -5.7518727e-01   8.6428467e-01  -5.6242338e-01
   7.8825207e-01  -6.1535248e-01   8.3518533e-01  -6.0142795e-01
   7.5651215e-01  -6.5397964e-01   8.0418046e-01  -6.3852775e-01
   7.2288135e-01  -6.9097218e-01   7.7136672e-01  -6.7373550e-01
   6.8744372e-01  -7.2623765e-01   7.3683888e-01  -7.0704030e-01
   6.5028784e-01  -7.5968791e-01   7.0069010e-01  -7.3846500e-01
   6.1150658e-01  -7.9123935e-01   6.6301053e-01  -7.6804866e-01
   5.7119687e-01  -8.2081309e-01   6.2389790e-01  -7.9584920e-01
   5.2945947e-01  -8.4833524e-01   5.8343932e-01  -8.2189908e-01
   4.8639869e-01  -8.7373698e-01   5.4171862e-01  -8.4622941e-01
   4.4212217e-01  -8.9695484e-01   4.9882660e-01  -8.6892098e-01
   3.9674057e-01  -9.1793078e-01   4.5484441e-01  -8.8995960e-01
   3.5036733e-01  -9.3661237e-01   4.0985312e-01  -9.0935772e-01
   3.0311836e-01  -9.5295292e-01   3.6393356e-01  -9.2715180e-01
   2.5511174e-01  -9.6691158e-01   3.1717061e-01  -9.4323465e-01
   2.0646748e-01  -9.7845346e-01   2.6964623e-01  -9.5762332e-01
   1.5730716e-01  -9.8754972e-01   2.2144263e-01  -9.7031494e-01
   1.0775365e-01  -9.9417763e-01   1.7264721e-01  -9.8131236e-01
   5.7930816e-02  -9.9832060e-01   1.2334338e-01  -9.9060752e-01
   7.9631838e-03  -9.9996829e-01   7.3616394e-02  -9.9819856e-01
  -4.2024353e-02  -9.9911659e-01   2.3553636e-02  -1.0040062e+00
  -9.1906850e-02  -9.9576761e-01  -2.6750956e-02  -1.0078478e+00
  -1.4155963e-01  -9.8992973e-01  -7.7196954e-02  -1.0096386e+00
  -1.9085858e-01  -9.8161754e-01  -1.2768014e-01  -1.0093414e+00
  -2.3968049e-01  -9.7085182e-01  -1.7809317e-01  -1.0068536e+00
  -2.8790332e-01  -9.5765948e-01  -2.2832419e-01  -1.0020605e+00
  -3.3540654e-01  -9.4207349e-01  -2.7825554e-01  -9.9485294e-01
  -3.8207142e-01  -9.2413280e-01  -3.2776363e-01  -9.8513653e-01
  -4.2778132e-01  -9.0388226e-01  -3.7671859e-01  -9.7285439e-01
  -4.7242199e-01  -8.8137249e-01  -4.2499222e-01  -9.5793671e-01
  -5.1588185e-01  -8.5665975e-01  -4.7245036e-01  -9.4032260e-01
  -5.5805227e-01  -8.2980580e-01  -5.1896321e-01  -9.1994762e-01
  -5.9882786e-01  -8.0087777e-01  -5.6438685e-01  -8.9683929e-01
  -6.3810668e-01  -7.6994796e-01  -6.0858886e-01  -8.7094411e-01
  -6.7579057e-01  -7.3709368e-01  -6.5143004e-01  -8.4232108e-01
  -7.1178534e-01  -7.0239706e-01  -6.9277331e-01  -8.1097760e-01
  -7.4600102e-01  -6.6594480e-01  -7.3248749e-01  -7.7699808e-01
  -7.7835208e-01  -6.2782804e-01  -7.7044097e-01  -7.4047378e-01
  -8.0875766e-01  -5.8814202e-01  -8.0650497e-01  -7.0147303e-01
  -8.3714178e-01  -5.4698596e-01  -8.4056204e-01  -6.6013071e-01
  -8.6343347e-01  -5.0446272e-01  -8.7249267e-01  -6.1656317e-01
  -8.8756703e-01  -4.6067859e-01  -9.0219459e-01  -5.7093261e-01
  -9.0948214e-01  -4.1574300e-01  -9.2956374e-01  -5.2340408e-01
  -9.2912401e-01  -3.6976826e-01  -9.5451355e-01  -4.7414238e-01
  -9.4644356e-01  -3.2286930e-01  -9.7695889e-01  -4.2334335e-01
  -9.6139749e-01  -2.7516334e-01  -9.9683099e-01  -3.7120241e-01
  -9.7394843e-01  -2.2676961e-01  -1.0140659e+00  -3.1793416e-01
  -9.8406501e-01  -1.7780907e-01  -1.0286124e+00  -2.6374275e-01
  -9.9172193e-01  -1.2840410e-01  -1.0404299e+00  -2.0883491e-01
  -9.9690007e-01  -7.8678195e-02  -1.0494877e+00  -1.5342756e-01
  -9.9958647e-01  -2.8755630e-02  -1.0557669e+00  -9.7740557e-02
  -9.9977443e-01   2.1238808e-02  -1.0592592e+00  -4.1987256e-02
  -9.9746348e-01   7.1180161e-02  -1.0599662e+00   1.3620027e-02
  -9.9265938e-01   1.2094360e-01  -1.0579013e+00   6.8872896e-02
  -9.8537415e-01   1.7040474e-01  -1.0530865e+00   1.2357442e-01
  -9.7562601e-01   2.1943996e-01  -1.0455547e+00   1.7753398e-01
  -9.6343930e-01   2.6792670e-01  -1.0353468e+00   2.3057699e-01
  -9.4884450e-01   3.1574375e-01  -1.0225134e+00   2.8254219e-01
  -9.3187808e-01   3.6277162e-01  -1.0071116e+00   3.3327961e-01
  -9.1258245e-01   4.0889274e-01  -9.8920651e-01   3.8265893e-01
  -8.9100584e-01   4.5399184e-01  -9.6886903e-01   4.3056249e-01
  -8.6720218e-01   4.9795620e-01  -9.4617548e-01   4.7688902e-01
  -8.4123097e-01   5.4067593e-01  -9.2120695e-01   5.2155663e-01
  -8.1315711e-01   5.8204425e-01  -8.9404786e-01   5.6450098e-01
  -7.8305079e-01   6.2195777e-01  -8.6478583e-01   6.0567513e-01
  -7.5098725e-01   6.6031671e-01  -8.3351013e-01   6.4504615e-01
  -7.1704663e-01   6.9702520e-01  -8.0031148e-01   6.8259857e-01
  -6.8131377e-01   7.3199150e-01  -7.6528184e-01   7.1830941e-01
  -6.4387797e-01   7.6512820e-01  -7.2851259e-01   7.5217523e-01
  -6.0483282e-01   7.9635247e-01  -6.9009717e-01   7.8418808e-01
  -5.6427590e-01   8.2558628e-01  -6.5012716e-01   8.1434237e-01
  -5.2230859e-01   8.5275655e-01  -6.0869529e-01   8.4265414e-01
  -4.7903578e-01   8.7779538e-01  -5.6589326e-01   8.6913830e-01
  -4.3456562e-01   9.0064017e-01  -5.2181218e-01   8.9380184e-01
  -3.8900928e-01   9.2123384e-01  -4.7654309e-01   9.1665444e-01
  -3.4248062e-01   9.3952489e-01  -4.3017736e-01   9.3768928e-01
  -2.9509593e-01   9.5546763e-01  -3.8280716e-01   9.5686628e-01
  -2.4697366e-01   9.6902219e-01  -3.3452587e-01   9.7415188e-01
  -1.9823408e-01   9.8015471e-01  -2.8543204e-01   9.8947665e-01
  -1.4899903e-01   9.8883734e-01  -2.3561996e-01   1.0028076e+00
  -9.9391547e-02   9.9504840e-01  -1.8519621e-01   1.0140900e+00
  -4.9535641e-02   9.9877236e-01  -1.3425698e-01   1.0232786e+00
   4.4407845e-04   9.9999990e-01  -8.2913954e-02   1.0302740e+00
   5.0422688e-02   9.9872797e-01  -3.1274374e-02   1.0350018e+00
   1.0027527e-01   9.9495973e-01   2.0543848e-02   1.0373731e+00
   1.4987721e-01   9.8870462e-01   7.2421374e-02   1.0373034e+00
   1.9910454e-01   9.7997826e-01   1.2423300e-01   1.0347180e+00
   2.4783421e-01   9.6880246e-01   1.7585192e-01   1.0295588e+00
   2.9594442e-01   9.5520516e-01   2.2714697e-01   1.0217705e+00
   3.4331493e-01   9.3922035e-01   2.7798616e-01   1.0113102e+00
   3.8982733e-01   9.2088797e-01   3.2823451e-01   9.9814282e-01
   4.3536536e-01   9.0025385e-01   3.7775609e-01   9.8224066e-01
   4.7981521e-01   8.7736957e-01   4.2641437e-01   9.6359546e-01
   5.2306577e-01   8.5229232e-01   4.7407176e-01   9.4220896e-01
   5.6500893e-01   8.2508479e-01   5.2059338e-01   9.1810300e-01
   6.0553987e-01   7.9581497e-01   5.6584272e-01   8.9131079e-01
   6.4455727e-01   7.6455603e-01   6.0968766e-01   8.6187169e-01
   6.8196362e-01   7.3138610e-01   6.5199527e-01   8.2984232e-01
   7.1766541e-01   6.9638808e-01   6.9263796e-01   7.9529408e-01
   7.5157342e-01   6.5964945e-01   7.3149323e-01   7.5831302e-01
   7.8360288e-01   6.2126205e-01   7.6843872e-01   7.1899642e-01
   8.1367374e-01   5.8132181e-01   8.0336452e-01   6.7745700e-01
   8.4171084e-01   5.3992857e-01   8.3615816e-01   6.3382038e-01
   8.6764410e-01   4.9718579e-01   8.6672163e-01   5.8821965e-01
   8.9140870e-01   4.5320031e-01   8.9495844e-01   5.4080373e-01
   9.1294525e-01   4.0808206e-01   9.2077918e-01   4.9174317e-01


==> data/casestudy/const_gains_values.dat <==
   0.0000000e+00   7.0131211e+00   6.0629799e+00
   5.0000000e-02   7.0131211e+00   6.0629799e+00
   1.0000000e-01   7.0131211e+00   6.0629799e+00
   1.5000000e-01   7.0131211e+00   6.0629799e+00
   2.0000000e-01   7.0131211e+00   6.0629799e+00
   2.5000000e-01   7.0131211e+00   6.0629799e+00
   3.0000000e-01   7.0131211e+00   6.0629799e+00
   3.5000000e-01   7.0131211e+00   6.0629799e+00
   4.0000000e-01   7.0131211e+00   6.0629799e+00
   4.5000000e-01   7.0131211e+00   6.0629799e+00
   5.0000000e-01   7.0131211e+00   6.0629799e+00
   5.5000000e-01   7.0131211e+00   6.0629799e+00
   6.0000000e-01   7.0131211e+00   6.0629799e+00
   6.5000000e-01   7.0131211e+00   6.0629799e+00
   7.0000000e-01   7.0131211e+00   6.0629799e+00
   7.5000000e-01   7.0131211e+00   6.0629799e+00
   8.0000000e-01   7.0131211e+00   6.0629799e+00
   8.5000000e-01   7.0131211e+00   6.0629799e+00
   9.0000000e-01   7.0131211e+00   6.0629799e+00
   9.5000000e-01   7.0131211e+00   6.0629799e+00
   1.0000000e+00   7.0131211e+00   6.0629799e+00
   1.0500000e+00   7.0131211e+00   6.0629799e+00
   1.1000000e+00   7.0131211e+00   6.0629799e+00
   1.1500000e+00   7.0131211e+00   6.0629799e+00
   1.2000000e+00   7.0131211e+00   6.0629799e+00
   1.2500000e+00   7.0131211e+00   6.0629799e+00
   1.3000000e+00   7.0131211e+00   6.0629799e+00
   1.3500000e+00   7.0131211e+00   6.0629799e+00
   1.4000000e+00   7.0131211e+00   6.0629799e+00
   1.4500000e+00   7.0131211e+00   6.0629799e+00
   1.5000000e+00   7.0131211e+00   6.0629799e+00
   1.5500000e+00   7.0131211e+00   6.0629799e+00
   1.6000000e+00   7.0131211e+00   6.0629799e+00
   1.6500000e+00   7.0131211e+00   6.0629799e+00
   1.7000000e+00   7.0131211e+00   6.0629799e+00
   1.7500000e+00   7.0131211e+00   6.0629799e+00
   1.8000000e+00   7.0131211e+00   6.0629799e+00
   1.8500000e+00   7.0131211e+00   6.0629799e+00
   1.9000000e+00   7.0131211e+00   6.0629799e+00
   1.9500000e+00   7.0131211e+00   6.0629799e+00
   2.0000000e+00   7.0131211e+00   6.0629799e+00
   2.0500000e+00   7.0131211e+00   6.0629799e+00
   2.1000000e+00   7.0131211e+00   6.0629799e+00
   2.1500000e+00   7.0131211e+00   6.0629799e+00
   2.2000000e+00   7.0131211e+00   6.0629799e+00
   2.2500000e+00   7.0131211e+00   6.0629799e+00
   2.3000000e+00   7.0131211e+00   6.0629799e+00
   2.3500000e+00   7.0131211e+00   6.0629799e+00
   2.4000000e+00   7.0131211e+00   6.0629799e+00
   2.4500000e+00   7.0131211e+00   6.0629799e+00
   2.5000000e+00   7.0131211e+00   6.0629799e+00
   2.5500000e+00   7.0131211e+00   6.0629799e+00
   2.6000000e+00   7.0131211e+00   6.0629799e+00
   2.6500000e+00   7.0131211e+00   6.0629799e+00
   2.7000000e+00   7.0131211e+00   6.0629799e+00
   2.7500000e+00   7.0131211e+00   6.0629799e+00
   2.8000000e+00   7.0131211e+00   6.0629799e+00
   2.8500000e+00   7.0131211e+00   6.0629799e+00
   2.9000000e+00   7.0131211e+00   6.0629799e+00
   2.9500000e+00   7.0131211e+00   6.0629799e+00
   3.0000000e+00   7.0131211e+00   6.0629799e+00
   3.0500000e+00   7.0131211e+00   6.0629799e+00
   3.1000000e+00   7.0131211e+00   6.0629799e+00
   3.1500000e+00   7.0131211e+00   6.0629799e+00
   3.2000000e+00   7.0131211e+00   6.0629799e+00
   3.2500000e+00   7.0131211e+00   6.0629799e+00
   3.3000000e+00   7.0131211e+00   6.0629799e+00
   3.3500000e+00   7.0131211e+00   6.0629799e+00
   3.4000000e+00   7.0131211e+00   6.0629799e+00
   3.4500000e+00   7.0131211e+00   6.0629799e+00
   3.5000000e+00   7.0131211e+00   6.0629799e+00
   3.5500000e+00   7.0131211e+00   6.0629799e+00
   3.6000000e+00   7.0131211e+00   6.0629799e+00
   3.6500000e+00   7.0131211e+00   6.0629799e+00
   3.7000000e+00   7.0131211e+00   6.0629799e+00
   3.7500000e+00   7.0131211e+00   6.0629799e+00
   3.8000000e+00   7.0131211e+00   6.0629799e+00
   3.8500000e+00   7.0131211e+00   6.0629799e+00
   3.9000000e+00   7.0131211e+00   6.0629799e+00
   3.9500000e+00   7.0131211e+00   6.0629799e+00
   4.0000000e+00   7.0131211e+00   6.0629799e+00
   4.0500000e+00   7.0131211e+00   6.0629799e+00
   4.1000000e+00   7.0131211e+00   6.0629799e+00
   4.1500000e+00   7.0131211e+00   6.0629799e+00
   4.2000000e+00   7.0131211e+00   6.0629799e+00
   4.2500000e+00   7.0131211e+00   6.0629799e+00
   4.3000000e+00   7.0131211e+00   6.0629799e+00
   4.3500000e+00   7.0131211e+00   6.0629799e+00
   4.4000000e+00   7.0131211e+00   6.0629799e+00
   4.4500000e+00   7.0131211e+00   6.0629799e+00
   4.5000000e+00   7.0131211e+00   6.0629799e+00
   4.5500000e+00   7.0131211e+00   6.0629799e+00
   4.6000000e+00   7.0131211e+00   6.0629799e+00
   4.6500000e+00   7.0131211e+00   6.0629799e+00
   4.7000000e+00   7.0131211e+00   6.0629799e+00
   4.7500000e+00   7.0131211e+00   6.0629799e+00
   4.8000000e+00   7.0131211e+00   6.0629799e+00
   4.8500000e+00   7.0131211e+00   6.0629799e+00
   4.9000000e+00   7.0131211e+00   6.0629799e+00
   4.9500000e+00   7.0131211e+00   6.0629799e+00
   5.0000000e+00   7.0131211e+00   6.0629799e+00
   5.0500000e+00   7.0131211e+00   6.0629799e+00
   5.1000000e+00   7.0131211e+00   6.0629799e+00
   5.1500000e+00   7.0131211e+00   6.0629799e+00
   5.2000000e+00   7.0131211e+00   6.0629799e+00
   5.2500000e+00   7.0131211e+00   6.0629799e+00
   5.3000000e+00   7.0131211e+00   6.0629799e+00
   5.3500000e+00   7.0131211e+00   6.0629799e+00
   5.4000000e+00   7.0131211e+00   6.0629799e+00
   5.4500000e+00   7.0131211e+00   6.0629799e+00
   5.5000000e+00   7.0131211e+00   6.0629799e+00
   5.5500000e+00   7.0131211e+00   6.0629799e+00
   5.6000000e+00   7.0131211e+00   6.0629799e+00
   5.6500000e+00   7.0131211e+00   6.0629799e+00
   5.7000000e+00   7.0131211e+00   6.0629799e+00
   5.7500000e+00   7.0131211e+00   6.0629799e+00
   5.8000000e+00   7.0131211e+00   6.0629799e+00
   5.8500000e+00   7.0131211e+00   6.0629799e+00
   5.9000000e+00   7.0131211e+00   6.0629799e+00
   5.9500000e+00   7.0131211e+00   6.0629799e+00
   6.0000000e+00   7.0131211e+00   6.0629799e+00
   6.0500000e+00   7.0131211e+00   6.0629799e+00
   6.1000000e+00   7.0131211e+00   6.0629799e+00
   6.1500000e+00   7.0131211e+00   6.0629799e+00
   6.2000000e+00   7.0131211e+00   6.0629799e+00
   6.2500000e+00   7.0131211e+00   6.0629799e+00
   6.3000000e+00   7.0131211e+00   6.0629799e+00
   6.3500000e+00   7.0131211e+00   6.0629799e+00
   6.4000000e+00   7.0131211e+00   6.0629799e+00
   6.4500000e+00   7.0131211e+00   6.0629799e+00
   6.5000000e+00   7.0131211e+00   6.0629799e+00
   6.5500000e+00   7.0131211e+00   6.0629799e+00
   6.6000000e+00   7.0131211e+00   6.0629799e+00
   6.6500000e+00   7.0131211e+00   6.0629799e+00
   6.7000000e+00   7.0131211e+00   6.0629799e+00
   6.7500000e+00   7.0131211e+00   6.0629799e+00
   6.8000000e+00   7.0131211e+00   6.0629799e+00
   6.8500000e+00   7.0131211e+00   6.0629799e+00
   6.9000000e+00   7.0131211e+00   6.0629799e+00
   6.9500000e+00   7.0131211e+00   6.0629799e+00
   7.0000000e+00   7.0131211e+00   6.0629799e+00
   7.0500000e+00   7.0131211e+00   6.0629799e+00
   7.1000000e+00   7.0131211e+00   6.0629799e+00
   7.1500000e+00   7.0131211e+00   6.0629799e+00
   7.2000000e+00   7.0131211e+00   6.0629799e+00
   7.2500000e+00   7.0131211e+00   6.0629799e+00
   7.3000000e+00   7.0131211e+00   6.0629799e+00
   7.3500000e+00   7.0131211e+00   6.0629799e+00
   7.4000000e+00   7.0131211e+00   6.0629799e+00
   7.4500000e+00   7.0131211e+00   6.0629799e+00
   7.5000000e+00   7.0131211e+00   6.0629799e+00
   7.5500000e+00   7.0131211e+00   6.0629799e+00
   7.6000000e+00   7.0131211e+00   6.0629799e+00
   7.6500000e+00   7.0131211e+00   6.0629799e+00
   7.7000000e+00   7.0131211e+00   6.0629799e+00
   7.7500000e+00   7.0131211e+00   6.0629799e+00
   7.8000000e+00   7.0131211e+00   6.0629799e+00
   7.8500000e+00   7.0131211e+00   6.0629799e+00
   7.9000000e+00   7.0131211e+00   6.0629799e+00
   7.9500000e+00   7.0131211e+00   6.0629799e+00
   8.0000000e+00   7.0131211e+00   6.0629799e+00
   8.0500000e+00   7.0131211e+00   6.0629799e+00
   8.1000000e+00   7.0131211e+00   6.0629799e+00
   8.1500000e+00   7.0131211e+00   6.0629799e+00
   8.2000000e+00   7.0131211e+00   6.0629799e+00
   8.2500000e+00   7.0131211e+00   6.0629799e+00
   8.3000000e+00   7.0131211e+00   6.0629799e+00
   8.3500000e+00   7.0131211e+00   6.0629799e+00
   8.4000000e+00   7.0131211e+00   6.0629799e+00
   8.4500000e+00   7.0131211e+00   6.0629799e+00
   8.5000000e+00   7.0131211e+00   6.0629799e+00
   8.5500000e+00   7.0131211e+00   6.0629799e+00
   8.6000000e+00   7.0131211e+00   6.0629799e+00
   8.6500000e+00   7.0131211e+00   6.0629799e+00
   8.7000000e+00   7.0131211e+00   6.0629799e+00
   8.7500000e+00   7.0131211e+00   6.0629799e+00
   8.8000000e+00   7.0131211e+00   6.0629799e+00
   8.8500000e+00   7.0131211e+00   6.0629799e+00
   8.9000000e+00   7.0131211e+00   6.0629799e+00
   8.9500000e+00   7.0131211e+00   6.0629799e+00
   9.0000000e+00   7.0131211e+00   6.0629799e+00
   9.0500000e+00   7.0131211e+00   6.0629799e+00
   9.1000000e+00   7.0131211e+00   6.0629799e+00
   9.1500000e+00   7.0131211e+00   6.0629799e+00
   9.2000000e+00   7.0131211e+00   6.0629799e+00
   9.2500000e+00   7.0131211e+00   6.0629799e+00
   9.3000000e+00   7.0131211e+00   6.0629799e+00
   9.3500000e+00   7.0131211e+00   6.0629799e+00
   9.4000000e+00   7.0131211e+00   6.0629799e+00
   9.4500000e+00   7.0131211e+00   6.0629799e+00
   9.5000000e+00   7.0131211e+00   6.0629799e+00
   9.5500000e+00   7.0131211e+00   6.0629799e+00
   9.6000000e+00   7.0131211e+00   6.0629799e+00
   9.6500000e+00   7.0131211e+00   6.0629799e+00
   9.7000000e+00   7.0131211e+00   6.0629799e+00
   9.7500000e+00   7.0131211e+00   6.0629799e+00
   9.8000000e+00   7.0131211e+00   6.0629799e+00
   9.8500000e+00   7.0131211e+00   6.0629799e+00
   9.9000000e+00   7.0131211e+00   6.0629799e+00
   9.9500000e+00   7.0131211e+00   6.0629799e+00
   1.0000000e+01   7.0131211e+00   6.0629799e+00
   1.0050000e+01   7.0131211e+00   6.0629799e+00
   1.0100000e+01   7.0131211e+00   6.0629799e+00
   1.0150000e+01   7.0131211e+00   6.0629799e+00
   1.0200000e+01   7.0131211e+00   6.0629799e+00
   1.0250000e+01   7.0131211e+00   6.0629799e+00
   1.0300000e+01   7.0131211e+00   6.0629799e+00
   1.0350000e+01   7.0131211e+00   6.0629799e+00
   1.0400000e+01   7.0131211e+00   6.0629799e+00
   1.0450000e+01   7.0131211e+00   6.0629799e+00
   1.0500000e+01   7.0131211e+00   6.0629799e+00
   1.0550000e+01   7.0131211e+00   6.0629799e+00
   1.0600000e+01   7.0131211e+00   6.0629799e+00
   1.0650000e+01   7.0131211e+00   6.0629799e+00
   1.0700000e+01   7.0131211e+00   6.0629799e+00
   1.0750000e+01   7.0131211e+00   6.0629799e+00
   1.0800000e+01   7.0131211e+00   6.0629799e+00
   1.0850000e+01   7.0131211e+00   6.0629799e+00
   1.0900000e+01   7.0131211e+00   6.0629799e+00
   1.0950000e+01   7.0131211e+00   6.0629799e+00
   1.1000000e+01   7.0131211e+00   6.0629799e+00
   1.1050000e+01   7.0131211e+00   6.0629799e+00
   1.1100000e+01   7.0131211e+00   6.0629799e+00
   1.1150000e+01   7.0131211e+00   6.0629799e+00
   1.1200000e+01   7.0131211e+00   6.0629799e+00
   1.1250000e+01   7.0131211e+00   6.0629799e+00
   1.1300000e+01   7.0131211e+00   6.0629799e+00
   1.1350000e+01   7.0131211e+00   6.0629799e+00
   1.1400000e+01   7.0131211e+00   6.0629799e+00
   1.1450000e+01   7.0131211e+00   6.0629799e+00
   1.1500000e+01   7.0131211e+00   6.0629799e+00
   1.1550000e+01   7.0131211e+00   6.0629799e+00
   1.1600000e+01   7.0131211e+00   6.0629799e+00
   1.1650000e+01   7.0131211e+00   6.0629799e+00
   1.1700000e+01   7.0131211e+00   6.0629799e+00
   1.1750000e+01   7.0131211e+00   6.0629799e+00
   1.1800000e+01   7.0131211e+00   6.0629799e+00
   1.1850000e+01   7.0131211e+00   6.0629799e+00
   1.1900000e+01   7.0131211e+00   6.0629799e+00
   1.1950000e+01   7.0131211e+00   6.0629799e+00
   1.2000000e+01   7.0131211e+00   6.0629799e+00
   1.2050000e+01   7.0131211e+00   6.0629799e+00
   1.2100000e+01   7.0131211e+00   6.0629799e+00
   1.2150000e+01   7.0131211e+00   6.0629799e+00
   1.2200000e+01   7.0131211e+00   6.0629799e+00
   1.2250000e+01   7.0131211e+00   6.0629799e+00
   1.2300000e+01   7.0131211e+00   6.0629799e+00
   1.2350000e+01   7.0131211e+00   6.0629799e+00
   1.2400000e+01   7.0131211e+00   6.0629799e+00
   1.2450000e+01   7.0131211e+00   6.0629799e+00
   1.2500000e+01   7.0131211e+00   6.0629799e+00
   1.2550000e+01   7.0131211e+00   6.0629799e+00
   1.2600000e+01   7.0131211e+00   6.0629799e+00
   1.2650000e+01   7.0131211e+00   6.0629799e+00
   1.2700000e+01   7.0131211e+00   6.0629799e+00
   1.2750000e+01   7.0131211e+00   6.0629799e+00
   1.2800000e+01   7.0131211e+00   6.0629799e+00
   1.2850000e+01   7.0131211e+00   6.0629799e+00
   1.2900000e+01   7.0131211e+00   6.0629799e+00
   1.2950000e+01   7.0131211e+00   6.0629799e+00
   1.3000000e+01   7.0131211e+00   6.0629799e+00
   1.3050000e+01   7.0131211e+00   6.0629799e+00
   1.3100000e+01   7.0131211e+00   6.0629799e+00
   1.3150000e+01   7.0131211e+00   6.0629799e+00
   1.3200000e+01   7.0131211e+00   6.0629799e+00
   1.3250000e+01   7.0131211e+00   6.0629799e+00
   1.3300000e+01   7.0131211e+00   6.0629799e+00
   1.3350000e+01   7.0131211e+00   6.0629799e+00
   1.3400000e+01   7.0131211e+00   6.0629799e+00
   1.3450000e+01   7.0131211e+00   6.0629799e+00
   1.3500000e+01   7.0131211e+00   6.0629799e+00
   1.3550000e+01   7.0131211e+00   6.0629799e+00
   1.3600000e+01   7.0131211e+00   6.0629799e+00
   1.3650000e+01   7.0131211e+00   6.0629799e+00
   1.3700000e+01   7.0131211e+00   6.0629799e+00
   1.3750000e+01   7.0131211e+00   6.0629799e+00
   1.3800000e+01   7.0131211e+00   6.0629799e+00
   1.3850000e+01   7.0131211e+00   6.0629799e+00
   1.3900000e+01   7.0131211e+00   6.0629799e+00
   1.3950000e+01   7.0131211e+00   6.0629799e+00
   1.4000000e+01   7.0131211e+00   6.0629799e+00
   1.4050000e+01   7.0131211e+00   6.0629799e+00
   1.4100000e+01   7.0131211e+00   6.0629799e+00
   1.4150000e+01   7.0131211e+00   6.0629799e+00
   1.4200000e+01   7.0131211e+00   6.0629799e+00
   1.4250000e+01   7.0131211e+00   6.0629799e+00
   1.4300000e+01   7.0131211e+00   6.0629799e+00
   1.4350000e+01   7.0131211e+00   6.0629799e+00
   1.4400000e+01   7.0131211e+00   6.0629799e+00
   1.4450000e+01   7.0131211e+00   6.0629799e+00
   1.4500000e+01   7.0131211e+00   6.0629799e+00
   1.4550000e+01   7.0131211e+00   6.0629799e+00
   1.4600000e+01   7.0131211e+00   6.0629799e+00
   1.4650000e+01   7.0131211e+00   6.0629799e+00
   1.4700000e+01   7.0131211e+00   6.0629799e+00
   1.4750000e+01   7.0131211e+00   6.0629799e+00
   1.4800000e+01   7.0131211e+00   6.0629799e+00
   1.4850000e+01   7.0131211e+00   6.0629799e+00
   1.4900000e+01   7.0131211e+00   6.0629799e+00
   1.4950000e+01   7.0131211e+00   6.0629799e+00
   1.5000000e+01   7.0131211e+00   6.0629799e+00
   1.5050000e+01   7.0131211e+00   6.0629799e+00
   1.5100000e+01   7.0131211e+00   6.0629799e+00
   1.5150000e+01   7.0131211e+00   6.0629799e+00
   1.5200000e+01   7.0131211e+00   6.0629799e+00
   1.5250000e+01   7.0131211e+00   6.0629799e+00
   1.5300000e+01   7.0131211e+00   6.0629799e+00
   1.5350000e+01   7.0131211e+00   6.0629799e+00
   1.5400000e+01   7.0131211e+00   6.0629799e+00
   1.5450000e+01   7.0131211e+00   6.0629799e+00
   1.5500000e+01   7.0131211e+00   6.0629799e+00
   1.5550000e+01   7.0131211e+00   6.0629799e+00
   1.5600000e+01   7.0131211e+00   6.0629799e+00
   1.5650000e+01   7.0131211e+00   6.0629799e+00
   1.5700000e+01   7.0131211e+00   6.0629799e+00
   1.5750000e+01   7.0131211e+00   6.0629799e+00
   1.5800000e+01   7.0131211e+00   6.0629799e+00
   1.5850000e+01   7.0131211e+00   6.0629799e+00
   1.5900000e+01   7.0131211e+00   6.0629799e+00
   1.5950000e+01   7.0131211e+00   6.0629799e+00
   1.6000000e+01   7.0131211e+00   6.0629799e+00
   1.6050000e+01   7.0131211e+00   6.0629799e+00
   1.6100000e+01   7.0131211e+00   6.0629799e+00
   1.6150000e+01   7.0131211e+00   6.0629799e+00
   1.6200000e+01   7.0131211e+00   6.0629799e+00
   1.6250000e+01   7.0131211e+00   6.0629799e+00
   1.6300000e+01   7.0131211e+00   6.0629799e+00
   1.6350000e+01   7.0131211e+00   6.0629799e+00
   1.6400000e+01   7.0131211e+00   6.0629799e+00
   1.6450000e+01   7.0131211e+00   6.0629799e+00
   1.6500000e+01   7.0131211e+00   6.0629799e+00
   1.6550000e+01   7.0131211e+00   6.0629799e+00
   1.6600000e+01   7.0131211e+00   6.0629799e+00
   1.6650000e+01   7.0131211e+00   6.0629799e+00
   1.6700000e+01   7.0131211e+00   6.0629799e+00
   1.6750000e+01   7.0131211e+00   6.0629799e+00
   1.6800000e+01   7.0131211e+00   6.0629799e+00
   1.6850000e+01   7.0131211e+00   6.0629799e+00
   1.6900000e+01   7.0131211e+00   6.0629799e+00
   1.6950000e+01   7.0131211e+00   6.0629799e+00
   1.7000000e+01   7.0131211e+00   6.0629799e+00
   1.7050000e+01   7.0131211e+00   6.0629799e+00
   1.7100000e+01   7.0131211e+00   6.0629799e+00
   1.7150000e+01   7.0131211e+00   6.0629799e+00
   1.7200000e+01   7.0131211e+00   6.0629799e+00
   1.7250000e+01   7.0131211e+00   6.0629799e+00
   1.7300000e+01   7.0131211e+00   6.0629799e+00
   1.7350000e+01   7.0131211e+00   6.0629799e+00
   1.7400000e+01   7.0131211e+00   6.0629799e+00
   1.7450000e+01   7.0131211e+00   6.0629799e+00
   1.7500000e+01   7.0131211e+00   6.0629799e+00
   1.7550000e+01   7.0131211e+00   6.0629799e+00
   1.7600000e+01   7.0131211e+00   6.0629799e+00
   1.7650000e+01   7.0131211e+00   6.0629799e+00
   1.7700000e+01   7.0131211e+00   6.0629799e+00
   1.7750000e+01   7.0131211e+00   6.0629799e+00
   1.7800000e+01   7.0131211e+00   6.0629799e+00
   1.7850000e+01   7.0131211e+00   6.0629799e+00
   1.7900000e+01   7.0131211e+00   6.0629799e+00
   1.7950000e+01   7.0131211e+00   6.0629799e+00
   1.8000000e+01   7.0131211e+00   6.0629799e+00
   1.8050000e+01   7.0131211e+00   6.0629799e+00
   1.8100000e+01   7.0131211e+00   6.0629799e+00
   1.8150000e+01   7.0131211e+00   6.0629799e+00
   1.8200000e+01   7.0131211e+00   6.0629799e+00
   1.8250000e+01   7.0131211e+00   6.0629799e+00
   1.8300000e+01   7.0131211e+00   6.0629799e+00
   1.8350000e+01   7.0131211e+00   6.0629799e+00
   1.8400000e+01   7.0131211e+00   6.0629799e+00
   1.8450000e+01   7.0131211e+00   6.0629799e+00
   1.8500000e+01   7.0131211e+00   6.0629799e+00
   1.8550000e+01   7.0131211e+00   6.0629799e+00
   1.8600000e+01   7.0131211e+00   6.0629799e+00
   1.8650000e+01   7.0131211e+00   6.0629799e+00
   1.8700000e+01   7.0131211e+00   6.0629799e+00
   1.8750000e+01   7.0131211e+00   6.0629799e+00
   1.8800000e+01   7.0131211e+00   6.0629799e+00
   1.8850000e+01   7.0131211e+00   6.0629799e+00
   1.8900000e+01   7.0131211e+00   6.0629799e+00
   1.8950000e+01   7.0131211e+00   6.0629799e+00
   1.9000000e+01   7.0131211e+00   6.0629799e+00
   1.9050000e+01   7.0131211e+00   6.0629799e+00
   1.9100000e+01   7.0131211e+00   6.0629799e+00
   1.9150000e+01   7.0131211e+00   6.0629799e+00
   1.9200000e+01   7.0131211e+00   6.0629799e+00
   1.9250000e+01   7.0131211e+00   6.0629799e+00
   1.9300000e+01   7.0131211e+00   6.0629799e+00
   1.9350000e+01   7.0131211e+00   6.0629799e+00
   1.9400000e+01   7.0131211e+00   6.0629799e+00
   1.9450000e+01   7.0131211e+00   6.0629799e+00
   1.9500000e+01   7.0131211e+00   6.0629799e+00
   1.9550000e+01   7.0131211e+00   6.0629799e+00
   1.9600000e+01   7.0131211e+00   6.0629799e+00
   1.9650000e+01   7.0131211e+00   6.0629799e+00
   1.9700000e+01   7.0131211e+00   6.0629799e+00
   1.9750000e+01   7.0131211e+00   6.0629799e+00
   1.9800000e+01   7.0131211e+00   6.0629799e+00
   1.9850000e+01   7.0131211e+00   6.0629799e+00
   1.9900000e+01   7.0131211e+00   6.0629799e+00
   1.9950000e+01   7.0131211e+00   6.0629799e+00
   2.0000000e+01   7.0131211e+00   6.0629799e+00


==> data/casestudy/table_data.dat <==
   1.0000000e+01   7.0131211e+00   7.0131211e+00   9.3822982e+00
   1.0000000e+01   6.0629799e+00   6.0629799e+00   9.3841758e+00
   2.0602127e-01   8.7731933e-02   6.3991886e-02   6.3991886e-02
   1.6800368e-01   6.1251567e-02   5.1101782e-02   5.1101782e-02
   2.3450400e-01   1.1364411e-01   8.7295118e-02   8.7295118e-02
   1.7440397e-01   6.3495818e-02   5.6441033e-02   5.6441033e-02
   4.7281266e+00   1.8759850e+00   1.5118124e+00   1.5118124e+00


==> data/casestudy/training_points.dat <==
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   3.0000000e-01  -1.0000000e+00
   6.0000000e-01  -1.0000000e+00
   9.0000000e-01  -1.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00


==> data/casestudy/var_gains.dat <==
   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   1.3237549e+01
   4.9979169e-02   9.9875026e-01   5.0134228e-02   1.0015689e+00   1.3211555e+01
   9.9833417e-02   9.9500417e-01   1.0006877e-01   9.9684824e-01   1.3189317e+01
   1.4943813e-01   9.8877108e-01   1.4968534e-01   9.9067515e-01   1.3171064e+01
   1.9866933e-01   9.8006658e-01   1.9896581e-01   9.8317189e-01   1.3156068e+01
   2.4740396e-01   9.6891242e-01   2.4787471e-01   9.7429984e-01   1.3143594e+01
   2.9552021e-01   9.5533649e-01   2.9630915e-01   9.6374194e-01   1.3132879e+01
   3.4289781e-01   9.3937271e-01   3.4417066e-01   9.5127694e-01   1.3123418e+01
   3.8941834e-01   9.2106099e-01   3.9136381e-01   9.3676129e-01   1.3114899e+01
   4.3496553e-01   9.0044710e-01   4.3778630e-01   9.2008656e-01   1.3107162e+01
   4.7942554e-01   8.7758256e-01   4.8331822e-01   9.0114714e-01   1.3100168e+01
   5.2268723e-01   8.5252452e-01   5.2784786e-01   8.7986167e-01   1.3093983e+01
   5.6464247e-01   8.2533561e-01   5.7125577e-01   8.5620518e-01   1.3088760e+01
   6.0518641e-01   7.9608380e-01   6.1342233e-01   8.3014731e-01   1.3084701e+01
   6.4421769e-01   7.6484219e-01   6.5422684e-01   8.0167455e-01   1.3082033e+01
   6.8163876e-01   7.3168887e-01   6.9354896e-01   7.7081691e-01   1.3080986e+01
   7.1735609e-01   6.9670671e-01   7.3126921e-01   7.3758210e-01   1.3081767e+01
   7.5128041e-01   6.5998315e-01   7.6726991e-01   7.0202163e-01   1.3084536e+01
   7.8332691e-01   6.2160997e-01   8.0143884e-01   6.6420533e-01   1.3089396e+01
   8.1341550e-01   5.8168309e-01   8.3366808e-01   6.2423338e-01   1.3096383e+01
   8.4147098e-01   5.4030231e-01   8.6385185e-01   5.8222514e-01   1.3105453e+01
   8.6742323e-01   4.9757105e-01   8.9189032e-01   5.3830202e-01   1.3116496e+01
   8.9120736e-01   4.5359612e-01   9.1768933e-01   4.9258207e-01   1.3129338e+01
   9.1276394e-01   4.0848744e-01   9.4115630e-01   4.4523535e-01   1.3143754e+01
   9.3203909e-01   3.6235775e-01   9.6221623e-01   3.9643159e-01   1.3159498e+01
   9.4898462e-01   3.1532236e-01   9.8080934e-01   3.4635344e-01   1.3176330e+01
   9.6355819e-01   2.6749883e-01   9.9686566e-01   2.9520488e-01   1.3194007e+01
   9.7572336e-01   2.1900669e-01   1.0103387e+00   2.4318391e-01   1.3212349e+01
   9.8544973e-01   1.6996714e-01   1.0211963e+00   1.9048964e-01   1.3231254e+01
   9.9271299e-01   1.2050277e-01   1.0294029e+00   1.3735815e-01   1.3250678e+01
   9.9749499e-01   7.0737202e-02   1.0349430e+00   8.3998606e-02   1.3270693e+01
   9.9978376e-01   2.0794828e-02   1.0378149e+00   3.0612649e-02   1.3291485e+01
   9.9957360e-01  -2.9199522e-02   1.0380193e+00  -2.2557506e-02   1.3313330e+01
   9.9686503e-01  -7.9120889e-02   1.0355721e+00  -7.5307257e-02   1.3336614e+01
   9.9166481e-01  -1.2884449e-01   1.0305003e+00  -1.2744339e-01   1.3361813e+01
   9.8398595e-01  -1.7824606e-01   1.0228390e+00  -1.7877640e-01   1.3389475e+01
   9.7384763e-01  -2.2720209e-01   1.0126339e+00  -2.2915600e-01   1.3420205e+01
   9.6127520e-01  -2.7559025e-01   9.9993676e-01  -2.7842610e-01   1.3454625e+01
   9.4630009e-01  -3.2328957e-01   9.8480683e-01  -3.2645734e-01   1.3493356e+01
   9.2895972e-01  -3.7018083e-01   9.6730915e-01  -3.7312536e-01   1.3536965e+01
   9.0929743e-01  -4.1614684e-01   9.4751496e-01  -4.1832160e-01   1.3585947e+01
   8.8736237e-01  -4.6107269e-01   9.2549969e-01  -4.6194701e-01   1.3640738e+01
   8.6320937e-01  -5.0484610e-01   9.0134490e-01  -5.0391555e-01   1.3701651e+01
   8.3689879e-01  -5.4735767e-01   8.7513076e-01  -5.4422434e-01   1.3768776e+01
   8.0849640e-01  -5.8850112e-01   8.4694428e-01  -5.8286376e-01   1.3842090e+01
   7.7807320e-01  -6.2817362e-01   8.1687334e-01  -6.1972634e-01   1.3921528e+01
   7.4570521e-01  -6.6627602e-01   7.8500404e-01  -6.5479254e-01   1.4006729e+01
   7.1147335e-01  -7.0271308e-01   7.5142357e-01  -6.8814550e-01   1.4097226e+01
   6.7546318e-01  -7.3739372e-01   7.1621809e-01  -7.1977525e-01   1.4192372e+01
   6.3776470e-01  -7.7023125e-01   6.7947092e-01  -7.4974543e-01   1.4291441e+01
   5.9847214e-01  -8.0114362e-01   6.4126704e-01  -7.7807170e-01   1.4393558e+01
   5.5768372e-01  -8.3005354e-01   6.0168715e-01  -8.0475951e-01   1.4497833e+01
   5.1550137e-01  -8.5688875e-01   5.6081353e-01  -8.2984397e-01   1.4603261e+01
   4.7203054e-01  -8.8158220e-01   5.1872328e-01  -8.5337709e-01   1.4708867e+01
   4.2737988e-01  -9.0407214e-01   4.7549744e-01  -8.7534626e-01   1.4813676e+01
   3.8166099e-01  -9.2430238e-01   4.3121506e-01  -8.9568455e-01   1.4916814e+01
   3.3498815e-01  -9.4222234e-01   3.8595433e-01  -9.1445964e-01   1.5017414e+01
   2.8747801e-01  -9.5778724e-01   3.3979177e-01  -9.3176032e-01   1.5114771e+01
   2.3924933e-01  -9.7095817e-01   2.9280767e-01  -9.4740006e-01   1.5208267e+01
   1.9042265e-01  -9.8170220e-01   2.4508381e-01  -9.6135025e-01   1.5297465e+01
   1.4112001e-01  -9.8999250e-01   1.9670537e-01  -9.7356710e-01   1.5382129e+01
   9.1464642e-02  -9.9580832e-01   1.4776220e-01  -9.8396347e-01   1.5462207e+01
   4.1580662e-02  -9.9913515e-01   9.8346019e-02  -9.9247589e-01   1.5537860e+01
  -8.4072474e-03  -9.9996466e-01   4.8552072e-02  -9.9903088e-01   1.5609464e+01
  -5.8374143e-02  -9.9829478e-01  -1.5192308e-03  -1.0035234e+00   1.5677588e+01
  -1.0819513e-01  -9.9412968e-01  -5.1761817e-02  -1.0058610e+00   1.5743016e+01
  -1.5774569e-01  -9.8747977e-01  -1.0206554e-01  -1.0059544e+00   1.5806725e+01
  -2.0690197e-01  -9.7836168e-01  -1.5231579e-01  -1.0037092e+00   1.5869844e+01
  -2.5554110e-01  -9.6679819e-01  -2.0239355e-01  -9.9904292e-01   1.5933647e+01
  -3.0354151e-01  -9.5281821e-01  -2.5217275e-01  -9.9187904e-01   1.5999508e+01
  -3.5078323e-01  -9.3645669e-01  -3.0152815e-01  -9.8214026e-01   1.6068820e+01
  -3.9714817e-01  -9.1775451e-01  -3.5032881e-01  -9.6978281e-01   1.6143017e+01
  -4.4252044e-01  -8.9675842e-01  -3.9844745e-01  -9.5474112e-01   1.6223394e+01
  -4.8678665e-01  -8.7352090e-01  -4.4574513e-01  -9.3699428e-01   1.6311203e+01
  -5.2983614e-01  -8.4810003e-01  -4.9208891e-01  -9.1649950e-01   1.6407404e+01
  -5.7156132e-01  -8.2055936e-01  -5.3734168e-01  -8.9327993e-01   1.6512824e+01
  -6.1185789e-01  -7.9096771e-01  -5.8136676e-01  -8.6734393e-01   1.6627884e+01
  -6.5062514e-01  -7.5939906e-01  -6.2403005e-01  -8.3871722e-01   1.6752672e+01
  -6.8776616e-01  -7.2593230e-01  -6.6519679e-01  -8.0744111e-01   1.6886831e+01
  -7.2318812e-01  -6.9065110e-01  -7.0473525e-01  -7.7356388e-01   1.7029528e+01
  -7.5680250e-01  -6.5364362e-01  -7.4251873e-01  -7.3719064e-01   1.7179590e+01
  -7.8852525e-01  -6.1500238e-01  -7.7842286e-01  -6.9842828e-01   1.7335297e+01
  -8.1827711e-01  -5.7482395e-01  -8.1233571e-01  -6.5745973e-01   1.7494669e+01
  -8.4598370e-01  -5.3320876e-01  -8.4414449e-01  -6.1443760e-01   1.7655176e+01
  -8.7157577e-01  -4.9026082e-01  -8.7375004e-01  -5.6944189e-01   1.7813892e+01
  -8.9498936e-01  -4.4608749e-01  -9.0105838e-01  -5.2261083e-01   1.7967672e+01
  -9.1616594e-01  -4.0079917e-01  -9.2598676e-01  -4.7421207e-01   1.8113470e+01
  -9.3505258e-01  -3.5450907e-01  -9.4846094e-01  -4.2442255e-01   1.8247973e+01
  -9.5160207e-01  -3.0733287e-01  -9.6842872e-01  -3.7344542e-01   1.8368088e+01
  -9.6577306e-01  -2.5938850e-01  -9.8581586e-01  -3.2148074e-01   1.8470401e+01
  -9.7753012e-01  -2.1079580e-01  -1.0005903e+00  -2.6874091e-01   1.8552196e+01
  -9.8684386e-01  -1.6167622e-01  -1.0127048e+00  -2.1543357e-01   1.8610699e+01
  -9.9369100e-01  -1.1215253e-01  -1.0221396e+00  -1.6171124e-01   1.8643785e+01
  -9.9805444e-01  -6.2348515e-02  -1.0288778e+00  -1.0774661e-01   1.8649714e+01
  -9.9992326e-01  -1.2388663e-02  -1.0329142e+00  -5.3745369e-02   1.8627368e+01
  -9.9929279e-01   3.7602153e-02  -1.0342539e+00   7.9306530e-05   1.8576232e+01
  -9.9616461e-01   8.7498983e-02  -1.0329100e+00   5.3552817e-02   1.8496275e+01
  -9.9054654e-01   1.3717711e-01  -1.0289051e+00   1.0650331e-01   1.8388054e+01
  -9.8245261e-01   1.8651237e-01  -1.0222691e+00   1.5877432e-01   1.8252659e+01
  -9.7190307e-01   2.3538144e-01  -1.0130400e+00   2.1022260e-01   1.8091704e+01
  -9.5892427e-01   2.8366219e-01  -1.0012613e+00   2.6072255e-01   1.7907259e+01
  -9.4354867e-01   3.3123392e-01  -9.8698462e-01   3.1013962e-01   1.7701832e+01
  -9.2581468e-01   3.7797774e-01  -9.7026813e-01   3.5830586e-01   1.7478290e+01
  -9.0576664e-01   4.2377682e-01  -9.5117563e-01   4.0513115e-01   1.7239711e+01
  -8.8345466e-01   4.6851667e-01  -9.2977699e-01   4.5053457e-01   1.6989359e+01
  -8.5893449e-01   5.1208548e-01  -9.0614525e-01   4.9442195e-01   1.6730573e+01
  -8.3226744e-01   5.5437434e-01  -8.8035897e-01   5.3672194e-01   1.6466717e+01
  -8.0352016e-01   5.9527755e-01  -8.5249898e-01   5.7736253e-01   1.6201078e+01
  -7.7276449e-01   6.3469288e-01  -8.2265012e-01   6.1628386e-01   1.5936810e+01
  -7.4007731e-01   6.7252180e-01  -7.9089954e-01   6.5343381e-01   1.5676863e+01
  -7.0554033e-01   7.0866977e-01  -7.5733591e-01   6.8879675e-01   1.5423909e+01
  -6.6923986e-01   7.4304644e-01  -7.2204869e-01   7.2236956e-01   1.5180321e+01
  -6.3126664e-01   7.7556588e-01  -6.8512711e-01   7.5416256e-01   1.4948128e+01
  -5.9171558e-01   8.0614681e-01  -6.4666116e-01   7.8416883e-01   1.4729031e+01
  -5.5068554e-01   8.3471278e-01  -6.0674057e-01   8.1236042e-01   1.4524370e+01
  -5.0827908e-01   8.6119242e-01  -5.6545548e-01   8.3875014e-01   1.4335120e+01
  -4.6460218e-01   8.8551952e-01  -5.2289506e-01   8.6335090e-01   1.4161903e+01
  -4.1976402e-01   9.0763328e-01  -4.7914718e-01   8.8621824e-01   1.4004999e+01
  -3.7387666e-01   9.2747843e-01  -4.3429950e-01   9.0734975e-01   1.3864377e+01
  -3.2705481e-01   9.4500537e-01  -3.8843893e-01   9.2674723e-01   1.3739719e+01
  -2.7941550e-01   9.6017029e-01  -3.4165346e-01   9.4438347e-01   1.3630452e+01
  -2.3107779e-01   9.7293528e-01  -2.9403079e-01   9.6024193e-01   1.3535782e+01
  -1.8216250e-01   9.8326844e-01  -2.4566287e-01   9.7426657e-01   1.3454736e+01
  -1.3279191e-01   9.9114394e-01  -1.9663958e-01   9.8642715e-01   1.3386194e+01
  -8.3089403e-02   9.9654210e-01  -1.4705818e-01   9.9666278e-01   1.3328934e+01
  -3.3179217e-02   9.9944942e-01  -9.7013442e-02   1.0049162e+00   1.3281669e+01
   1.6813900e-02   9.9985864e-01  -4.6608722e-02   1.0110884e+00   1.3243081e+01
   6.6764992e-02   9.9776873e-01   4.0503861e-03   1.0150958e+00   1.3211871e+01
   1.1654920e-01   9.9318492e-01   5.4854818e-02   1.0168434e+00   1.3186787e+01
   1.6604211e-01   9.8611866e-01   1.0568726e-01   1.0162472e+00   1.3166664e+01
   2.1511999e-01   9.7658763e-01   1.5643103e-01   1.0132240e+00   1.3150446e+01
   2.6366018e-01   9.6461563e-01   2.0696192e-01   1.0076962e+00   1.3137215e+01
   3.1154136e-01   9.5023259e-01   2.5715162e-01   9.9959490e-01   1.3126204e+01
   3.5864385e-01   9.3347447e-01   3.0687131e-01   9.8885672e-01   1.3116806e+01
   4.0484992e-01   9.1438315e-01   3.5598780e-01   9.7543137e-01   1.3108582e+01
   4.5004407e-01   8.9300634e-01   4.0436539e-01   9.5929595e-01   1.3101253e+01
   4.9411335e-01   8.6939749e-01   4.5186949e-01   9.4045053e-01   1.3094688e+01
   5.3694760e-01   8.4361560e-01   4.9836427e-01   9.1891599e-01   1.3088883e+01
   5.7843976e-01   8.1572510e-01   5.4371461e-01   8.9469147e-01   1.3083931e+01
   6.1848613e-01   7.8579572e-01   5.8779026e-01   8.6781528e-01   1.3080008e+01
   6.5698660e-01   7.5390225e-01   6.3045827e-01   8.3830816e-01   1.3077334e+01
   6.9384494e-01   7.2012443e-01   6.7158446e-01   8.0618292e-01   1.3076143e+01
   7.2896904e-01   6.8454667e-01   7.1105061e-01   7.7158238e-01   1.3076673e+01
   7.6227109e-01   6.4725789e-01   7.4872684e-01   7.3455301e-01   1.3079115e+01
   7.9366786e-01   6.0835131e-01   7.8448658e-01   6.9514896e-01   1.3083613e+01
   8.2308088e-01   5.6792417e-01   8.1823847e-01   6.5356621e-01   1.3090245e+01
   8.5043662e-01   5.2607752e-01   8.4985139e-01   6.0985094e-01   1.3099010e+01
   8.7566671e-01   4.8291594e-01   8.7923029e-01   5.6415934e-01   1.3109836e+01
   8.9870810e-01   4.3854733e-01   9.0629440e-01   5.1668596e-01   1.3122594e+01
   9.1950318e-01   3.9308257e-01   9.3092710e-01   4.6752919e-01   1.3137076e+01
   9.3799998e-01   3.4663532e-01   9.5308768e-01   4.1695626e-01   1.3153084e+01
   9.5415227e-01   2.9932165e-01   9.7268907e-01   3.6513571e-01   1.3170371e+01
   9.6791967e-01   2.5125984e-01   9.8965367e-01   3.1223991e-01   1.3188697e+01
   9.7926778e-01   2.0257001e-01   1.0039845e+00   2.5851261e-01   1.3207933e+01
   9.8816823e-01   1.5337386e-01   1.0155957e+00   2.0412906e-01   1.3227903e+01
   9.9459878e-01   1.0379436e-01   1.0244760e+00   1.4934063e-01   1.3248593e+01
   9.9854335e-01   5.3955421e-02   1.0306354e+00   9.4422959e-02   1.3270113e+01
   9.9999207e-01   3.9816235e-03   1.0340204e+00   3.9578304e-02   1.3292554e+01
   9.9894134e-01  -4.6002126e-02   1.0346517e+00  -1.4938213e-02   1.3316216e+01
   9.9539378e-01  -9.5870893e-02   1.0325479e+00  -6.9131070e-02   1.3341346e+01
   9.8935825e-01  -1.4550003e-01   1.0277473e+00  -1.2271580e-01   1.3368439e+01
   9.8084984e-01  -1.9476550e-01   1.0202912e+00  -1.7538218e-01   1.3398107e+01
   9.6988981e-01  -2.4354415e-01   1.0102252e+00  -2.2710833e-01   1.3430822e+01
   9.5650557e-01  -2.9171407e-01   9.9760175e-01  -2.7769677e-01   1.3467190e+01
   9.4073056e-01  -3.3915486e-01   9.8248251e-01  -3.2694890e-01   1.3507836e+01
   9.2260421e-01  -3.8574794e-01   9.6494055e-01  -3.7476502e-01   1.3553311e+01
   9.0217183e-01  -4.3137684e-01   9.4504787e-01  -4.2103462e-01   1.3604096e+01
   8.7948450e-01  -4.7592754e-01   9.2288115e-01  -4.6568127e-01   1.3660566e+01
   8.5459891e-01  -5.1928865e-01   8.9852180e-01  -5.0863133e-01   1.3722990e+01
   8.2757727e-01  -5.6135182e-01   8.7205658e-01  -5.4983244e-01   1.3791503e+01
   7.9848711e-01  -6.0201190e-01   8.4357634e-01  -5.8924623e-01   1.3866101e+01
   7.6740116e-01  -6.4116727e-01   8.1316883e-01  -6.2683292e-01   1.3946592e+01
   7.3439710e-01  -6.7872005e-01   7.8092678e-01  -6.6260600e-01   1.4032651e+01
   6.9955743e-01  -7.1457638e-01   7.4694021e-01  -6.9656582e-01   1.4123775e+01
   6.6296923e-01  -7.4864665e-01   7.1130001e-01  -7.2873555e-01   1.4219325e+01
   6.2472395e-01  -7.8084568e-01   6.7409420e-01  -7.5913096e-01   1.4318549e+01
   5.8491719e-01  -8.1109301e-01   6.3541095e-01  -7.8777304e-01   1.4420581e+01
   5.4364844e-01  -8.3931303e-01   5.9533726e-01  -8.1468789e-01   1.4524488e+01
   5.0102086e-01  -8.6543521e-01   5.5395954e-01  -8.3990248e-01   1.4629298e+01
   4.5714098e-01  -8.8939425e-01   5.1136335e-01  -8.6344739e-01   1.4734037e+01
   4.1211849e-01  -9.1113026e-01   4.6763312e-01  -8.8535847e-01   1.4837766e+01
   3.6606591e-01  -9.3058893e-01   4.2285148e-01  -9.0561397e-01   1.4939565e+01
   3.1909836e-01  -9.4772160e-01   3.7710035e-01  -9.2420639e-01   1.5038620e+01
   2.7133323e-01  -9.6248547e-01   3.3046103e-01  -9.4114428e-01   1.5134266e+01
   2.2288991e-01  -9.7484362e-01   2.8302204e-01  -9.5637389e-01   1.5225925e+01
   1.7388949e-01  -9.8476517e-01   2.3486754e-01  -9.6985390e-01   1.5313216e+01
   1.2445442e-01  -9.9222533e-01   1.8608026e-01  -9.8153975e-01   1.5395966e+01
   7.4708290e-02  -9.9720543e-01   1.3676027e-01  -9.9135802e-01   1.5474157e+01
   2.4775425e-02  -9.9969304e-01   8.6998802e-02  -9.9923090e-01   1.5548009e+01
  -2.5219365e-02  -9.9968194e-01   3.6888760e-02  -1.0050686e+00   1.5617958e+01
  -7.5151120e-02  -9.9717216e-01  -1.3461328e-02  -1.0087939e+00   1.5684646e+01
  -1.2489504e-01  -9.9216996e-01  -6.3949046e-02  -1.0103021e+00   1.5748913e+01
  -1.7432678e-01  -9.8468786e-01  -1.1445591e-01  -1.0095232e+00   1.5811791e+01
  -2.2332280e-01  -9.7474454e-01  -1.6486551e-01  -1.0063616e+00   1.5874453e+01
  -2.7176063e-01  -9.6236488e-01  -2.1505591e-01  -1.0007414e+00   1.5938215e+01
  -3.1951919e-01  -9.4757980e-01  -2.6490100e-01  -9.9258595e-01   1.6004457e+01
  -3.6647913e-01  -9.3042627e-01  -3.1427383e-01  -9.8184140e-01   1.6074622e+01
  -4.1252306e-01  -9.1094716e-01  -3.6304278e-01  -9.6844719e-01   1.6150101e+01
  -4.5753589e-01  -8.8919115e-01  -4.1107445e-01  -9.5234865e-01   1.6232190e+01
  -5.0140513e-01  -8.6521263e-01  -4.5823409e-01  -9.3353352e-01   1.6322079e+01
  -5.4402111e-01  -8.3907153e-01  -5.0438517e-01  -9.1200864e-01   1.6420749e+01
  -5.8527732e-01  -8.1083318e-01  -5.4939091e-01  -8.8774904e-01   1.6528852e+01
  -6.2507065e-01  -7.8056818e-01  -5.9311517e-01  -8.6075602e-01   1.6646664e+01
  -6.6330162e-01  -7.4835216e-01  -6.3542667e-01  -8.3114585e-01   1.6774306e+01
  -6.9987469e-01  -7.1426565e-01  -6.7619168e-01  -7.9893626e-01   1.6911214e+01
  -7.3469843e-01  -6.7839385e-01  -7.1528236e-01  -7.6414311e-01   1.7056408e+01
  -7.6768581e-01  -6.4082642e-01  -7.5257329e-01  -7.2689311e-01   1.7208541e+01
  -7.9875437e-01  -6.0165725e-01  -7.8794976e-01  -6.8743141e-01   1.7366063e+01
  -8.2782647e-01  -5.6098426e-01  -8.2129482e-01  -6.4574148e-01   1.7526479e+01
  -8.5482943e-01  -5.1890909e-01  -8.5249731e-01  -6.0180711e-01   1.7686872e+01
  -8.7969576e-01  -4.7553693e-01  -8.8147049e-01  -5.5614095e-01   1.7844996e+01
  -9.0236331e-01  -4.3097617e-01  -9.0812019e-01  -5.0908521e-01   1.7997898e+01
  -9.2277542e-01  -3.8533819e-01  -9.3236958e-01  -4.6026975e-01   1.8141482e+01
  -9.4088108e-01  -3.3873707e-01  -9.5413495e-01  -4.0991980e-01   1.8272341e+01
  -9.5663502e-01  -2.9128928e-01  -9.7335651e-01  -3.5845958e-01   1.8387740e+01
  -9.6999787e-01  -2.4311342e-01  -9.8998278e-01  -3.0605801e-01   1.8484532e+01
  -9.8093623e-01  -1.9432991e-01  -1.0039725e+00  -2.5293552e-01   1.8559930e+01
  -9.8942276e-01  -1.4506067e-01  -1.0153140e+00  -1.9927657e-01   1.8611708e+01
  -9.9543625e-01  -9.5428851e-02  -1.0239740e+00  -1.4529103e-01   1.8637651e+01
  -9.9896167e-01  -4.5558513e-02  -1.0299360e+00  -9.1165590e-02   1.8636139e+01
  -9.9999021e-01   4.4256980e-03  -1.0331950e+00  -3.7069715e-02   1.8606141e+01
  -9.9851929e-01   5.4398847e-02  -1.0337247e+00   1.6794771e-02   1.8546696e+01
  -9.9455259e-01   1.0423603e-01  -1.0315740e+00   7.0249343e-02   1.8458510e+01
  -9.8810003e-01   1.5381267e-01  -1.0267410e+00   1.2311466e-01   1.8341903e+01
  -9.7917773e-01   2.0300486e-01  -1.0192852e+00   1.7524049e-01   1.8198567e+01
  -9.6780800e-01   2.5168965e-01  -1.0092433e+00   2.2648614e-01   1.8030219e+01
  -9.5401925e-01   2.9974534e-01  -9.9666302e-01   2.7672002e-01   1.7839093e+01
  -9.3784595e-01   3.4705183e-01  -9.8160055e-01   3.2583375e-01   1.7627837e+01
  -9.1932853e-01   3.9349087e-01  -9.6411283e-01   3.7368959e-01   1.7399346e+01
  -8.9851326e-01   4.3894638e-01  -9.4426596e-01   4.2014623e-01   1.7156802e+01
  -8.7545217e-01   4.8330476e-01  -9.2213391e-01   4.6515266e-01   1.6903545e+01
  -8.5020292e-01   5.2645513e-01  -8.9778764e-01   5.0860683e-01   1.6642888e+01
  -8.2282859e-01   5.6828963e-01  -8.7131009e-01   5.5041090e-01   1.6378224e+01
  -7.9339763e-01   6.0870371e-01  -8.4278540e-01   5.9052760e-01   1.6112819e+01
  -7.6198358e-01   6.4759634e-01  -8.1229943e-01   6.2891671e-01   1.5849764e+01
  -7.2866498e-01   6.8487032e-01  -7.7993776e-01   6.6553952e-01   1.5591902e+01
  -6.9352508e-01   7.2043248e-01  -7.4578952e-01   7.0038207e-01   1.5341829e+01
  -6.5665174e-01   7.5419393e-01  -7.0994106e-01   7.3340793e-01   1.5101786e+01
  -6.1813711e-01   7.8607030e-01  -6.7248757e-01   7.6463065e-01   1.4873767e+01
  -5.7807746e-01   8.1598189e-01  -6.3351625e-01   7.9402079e-01   1.4659309e+01
  -5.3657292e-01   8.4385396e-01  -5.9311912e-01   8.2161325e-01   1.4459659e+01
  -4.9372722e-01   8.6961683e-01  -5.5138653e-01   8.4740788e-01   1.4275667e+01
  -4.4964746e-01   8.9320611e-01  -5.0840735e-01   8.7142255e-01   1.4107837e+01
  -4.0444382e-01   9.1456284e-01  -4.6427005e-01   8.9368748e-01   1.3956352e+01
  -3.5822928e-01   9.3363364e-01  -4.1906406e-01   9.1421077e-01   1.3821083e+01
  -3.1111935e-01   9.5037085e-01  -3.7287488e-01   9.3300310e-01   1.3701618e+01
  -2.6323179e-01   9.6473262e-01  -3.2579001e-01   9.5007808e-01   1.3597314e+01
  -2.1468629e-01   9.7668306e-01  -2.7790012e-01   9.6534689e-01   1.3507305e+01
  -1.6560418e-01   9.8619230e-01  -2.2929326e-01   9.7876284e-01   1.3430556e+01
  -1.1610814e-01   9.9323658e-01  -1.8006556e-01   9.9026452e-01   1.3365912e+01
  -6.6321897e-02   9.9779828e-01  -1.3031378e-01   9.9980187e-01   1.3312126e+01
  -1.6369883e-02   9.9986600e-01  -8.0131660e-02   1.0073172e+00   1.3267893e+01
   3.3623047e-02   9.9943459e-01  -2.9622806e-02   1.0127551e+00   1.3231909e+01
   8.3531937e-02   9.9650510e-01   2.1102779e-02   1.0160044e+00   1.3202880e+01
   1.3323204e-01   9.9108487e-01   7.1935024e-02   1.0169757e+00   1.3179580e+01
   1.8259913e-01   9.8318745e-01   1.2275658e-01   1.0155713e+00   1.3160872e+01
   2.3150983e-01   9.7283257e-01   1.7344663e-01   1.0117046e+00   1.3145746e+01
   2.7984186e-01   9.6004611e-01   2.2387561e-01   1.0053189e+00   1.3133335e+01
   3.2747444e-01   9.4486004e-01   2.7391752e-01   9.9634523e-01   1.3122923e+01
   3.7428850e-01   9.2731231e-01   3.2344325e-01   9.8473207e-01   1.3113962e+01
   4.2016704e-01   9.0744678e-01   3.7231969e-01   9.7045344e-01   1.3106067e+01
   4.6499537e-01   8.8531311e-01   4.2041922e-01   9.5344807e-01   1.3099002e+01
   5.0866146e-01   8.6096662e-01   4.6760051e-01   9.3373079e-01   1.3092685e+01
   5.5105617e-01   8.3446815e-01   5.1372812e-01   9.1128452e-01   1.3087145e+01
   5.9207351e-01   8.0588396e-01   5.5867013e-01   8.8608510e-01   1.3082505e+01
   6.3161099e-01   7.7528547e-01   6.0229046e-01   8.5827524e-01   1.3078970e+01
   6.6956976e-01   7.4274917e-01   6.4445516e-01   8.2782362e-01   1.3076761e+01
   7.0585496e-01   7.0835639e-01   6.8503828e-01   7.9482167e-01   1.3076122e+01
   7.4037589e-01   6.7219308e-01   7.2391098e-01   7.5933748e-01   1.3077272e+01
   7.7304626e-01   6.3434965e-01   7.6094809e-01   7.2144016e-01   1.3080389e+01
   8.0378443e-01   5.9492066e-01   7.9604237e-01   6.8128013e-01   1.3085596e+01
   8.3251355e-01   5.5400469e-01   8.2906523e-01   6.3891932e-01   1.3092940e+01
   8.5916181e-01   5.1170399e-01   8.5993520e-01   5.9456304e-01   1.3102407e+01
   8.8366263e-01   4.6812430e-01   8.8853395e-01   5.4831116e-01   1.3113897e+01
   9.0595474e-01   4.2337454e-01   9.1477704e-01   5.0031259e-01   1.3127256e+01
   9.2598244e-01   3.7756657e-01   9.3858680e-01   4.5072378e-01   1.3142281e+01
   9.4369567e-01   3.3081488e-01   9.5986712e-01   3.9969137e-01   1.3158726e+01
   9.5905015e-01   2.8323632e-01   9.7857171e-01   3.4746027e-01   1.3176377e+01
   9.7200750e-01   2.3494982e-01   9.9462878e-01   2.9421922e-01   1.3195004e+01
   9.8253534e-01   1.8607607e-01   1.0080015e+00   2.4020208e-01   1.3214457e+01
   9.9060736e-01   1.3673722e-01   1.0186568e+00   1.8565696e-01   1.3234646e+01
   9.9620337e-01   8.7056600e-02   1.0265724e+00   1.3082373e-01   1.3255568e+01
   9.9930939e-01   3.7158385e-02   1.0317426e+00   7.5916505e-02   1.3277325e+01
   9.9991766e-01  -1.2832707e-02   1.0341696e+00   2.1189892e-02   1.3300121e+01
   9.9802665e-01  -6.2791723e-02   1.0338577e+00  -3.3248833e-02   1.3324195e+01
   9.9364110e-01  -1.1259379e-01   1.0308382e+00  -8.7199377e-02   1.3349953e+01
   9.8677196e-01  -1.6211444e-01   1.0251431e+00  -1.4047153e-01   1.3377870e+01
   9.7743641e-01  -2.1122988e-01   1.0168089e+00  -1.9285645e-01   1.3408492e+01
   9.6565778e-01  -2.5981736e-01   1.0058834e+00  -2.4416521e-01   1.3442413e+01
   9.5146550e-01  -3.0775543e-01   9.9242621e-01  -2.9425280e-01   1.3480231e+01
   9.3489506e-01  -3.5492427e-01   9.7649909e-01  -3.4299632e-01   1.3522515e+01
   9.1598786e-01  -4.0120598e-01   9.5816745e-01  -3.9028556e-01   1.3569781e+01
   8.9479117e-01  -4.4648489e-01   9.3751236e-01  -4.3602258e-01   1.3622491e+01
   8.7135797e-01  -4.9064782e-01   9.1460766e-01  -4.8010691e-01   1.3680980e+01
   8.4574683e-01  -5.3358439e-01   8.8954189e-01  -5.2247416e-01   1.3745493e+01
   8.1802176e-01  -5.7518727e-01   8.6240031e-01  -5.6306531e-01   1.3816111e+01
   7.8825207e-01  -6.1535248e-01   8.3327290e-01  -6.0183833e-01   1.3892762e+01
   7.5651215e-01  -6.5397964e-01   8.0225041e-01  -6.3879555e-01   1.3975207e+01
   7.2288135e-01  -6.9097218e-01   7.6942403e-01  -6.7393814e-01   1.4063043e+01
   6.8744372e-01  -7.2623765e-01   7.3488449e-01  -7.0728170e-01   1.4155731e+01
   6.5028784e-01  -7.5968791e-01   6.9872232e-01  -7.3884889e-01   1.4252607e+01
   6.1150658e-01  -7.9123935e-01   6.6102636e-01  -7.6864899e-01   1.4352881e+01
   5.7119687e-01  -8.2081309e-01   6.2188284e-01  -7.9672252e-01   1.4455676e+01
   5.2945947e-01  -8.4833524e-01   5.8137895e-01  -8.2309592e-01   1.4560030e+01
   4.8639869e-01  -8.7373698e-01   5.3959783e-01  -8.4779412e-01   1.4664979e+01
   4.4212217e-01  -8.9695484e-01   4.9662369e-01  -8.7082784e-01   1.4769550e+01
   3.9674057e-01  -9.1793078e-01   4.5253832e-01  -8.9219169e-01   1.4872838e+01
   3.5036733e-01  -9.3661237e-01   4.0742544e-01  -9.1189829e-01   1.4973948e+01
   3.0311836e-01  -9.5295292e-01   3.6136920e-01  -9.2994263e-01   1.5072087e+01
   2.5511174e-01  -9.6691158e-01   3.1445853e-01  -9.4625683e-01   1.5166633e+01
   2.0646748e-01  -9.7845346e-01   2.6677592e-01  -9.6085743e-01   1.5257028e+01
   1.5730716e-01  -9.8754972e-01   2.1840606e-01  -9.7373231e-01   1.5342903e+01
   1.0775365e-01  -9.9417763e-01   1.6945180e-01  -9.8472844e-01   1.5424238e+01
   5.7930816e-02  -9.9832060e-01   1.1999949e-01  -9.9382089e-01   1.5501056e+01
   7.9631838e-03  -9.9996829e-01   7.0135465e-02  -1.0009847e+00   1.5573592e+01
  -4.2024353e-02  -9.9911659e-01   1.9949579e-02  -1.0061874e+00   1.5642283e+01
  -9.1906850e-02  -9.9576761e-01  -3.0442603e-02  -1.0092277e+00   1.5707959e+01
  -1.4155963e-01  -9.8992973e-01  -8.0924850e-02  -1.0100161e+00   1.5771511e+01
  -1.9085858e-01  -9.8161754e-01  -1.3137449e-01  -1.0084751e+00   1.5834008e+01
  -2.3968049e-01  -9.7085182e-01  -1.8167182e-01  -1.0045261e+00   1.5896673e+01
  -2.8790332e-01  -9.5765948e-01  -2.3170910e-01  -9.9809676e-01   1.5960877e+01
  -3.3540654e-01  -9.4207349e-01  -2.8135942e-01  -9.8911698e-01   1.6028022e+01
  -3.8207142e-01  -9.2413280e-01  -3.3050689e-01  -9.7753184e-01   1.6099580e+01
  -4.2778132e-01  -9.0388226e-01  -3.7901826e-01  -9.6328635e-01   1.6176936e+01
  -4.7242199e-01  -8.8137249e-01  -4.2676164e-01  -9.4634353e-01   1.6261384e+01
  -5.1588185e-01  -8.5665975e-01  -4.7359047e-01  -9.2666728e-01   1.6353964e+01
  -5.5805227e-01  -8.2980580e-01  -5.1937126e-01  -9.0425948e-01   1.6455581e+01
  -5.9882786e-01  -8.0087777e-01  -5.6396616e-01  -8.7912800e-01   1.6566794e+01
  -6.3810668e-01  -7.6994796e-01  -6.0723935e-01  -8.5129764e-01   1.6687833e+01
  -6.7579057e-01  -7.3709368e-01  -6.4905496e-01  -8.2080271e-01   1.6818484e+01
  -7.1178534e-01  -7.0239706e-01  -6.8928358e-01  -7.8772150e-01   1.6958183e+01
  -7.4600102e-01  -6.6594480e-01  -7.2779555e-01  -7.5213503e-01   1.7105837e+01
  -7.7835208e-01  -6.2782804e-01  -7.6446677e-01  -7.1412448e-01   1.7259886e+01
  -8.0875766e-01  -5.8814202e-01  -7.9917815e-01  -6.7379523e-01   1.7418340e+01
  -8.3714178e-01  -5.4698596e-01  -8.3181878e-01  -6.3130955e-01   1.7578869e+01
  -8.6343347e-01  -5.0446272e-01  -8.6228486e-01  -5.8686311e-01   1.7738816e+01
  -8.8756703e-01  -4.6067859e-01  -8.9048116e-01  -5.4059487e-01   1.7895145e+01
  -9.0948214e-01  -4.1574300e-01  -9.1632077e-01  -4.9266466e-01   1.8044626e+01
  -9.2912401e-01  -3.6976826e-01  -9.3973477e-01  -4.4326435e-01   1.8184114e+01
  -9.4644356e-01  -3.2286930e-01  -9.6064521e-01  -3.9257083e-01   1.8310151e+01
  -9.6139749e-01  -2.7516334e-01  -9.7900235e-01  -3.4080691e-01   1.8419696e+01
  -9.7394843e-01  -2.2676961e-01  -9.9474485e-01  -2.8817594e-01   1.8509554e+01
  -9.8406501e-01  -1.7780907e-01  -1.0078373e+00  -2.3488749e-01   1.8577058e+01
  -9.9172193e-01  -1.2840410e-01  -1.0182476e+00  -1.8115564e-01   1.8619827e+01
  -9.9690007e-01  -7.8678195e-02  -1.0259592e+00  -1.2716129e-01   1.8636000e+01
  -9.9958647e-01  -2.8755630e-02  -1.0309657e+00  -7.3091507e-02   1.8624246e+01
  -9.9977443e-01   2.1238808e-02  -1.0332683e+00  -1.9124474e-02   1.8583775e+01
  -9.9746348e-01   7.1180161e-02  -1.0328790e+00   3.4571382e-02   1.8514402e+01
  -9.9265938e-01   1.2094360e-01  -1.0298156e+00   8.7811574e-02   1.8416465e+01
  -9.8537415e-01   1.7040474e-01  -1.0241059e+00   1.4042457e-01   1.8290907e+01
  -9.7562601e-01   2.1943996e-01  -1.0157937e+00   1.9227120e-01   1.8139276e+01
  -9.6343930e-01   2.6792670e-01  -1.0049096e+00   2.4318782e-01   1.7963333e+01
  -9.4884450e-01   3.1574375e-01  -9.9150800e-01   2.9305204e-01   1.7765515e+01
  -9.3187808e-01   3.6277162e-01  -9.7563757e-01   3.4173165e-01   1.7548448e+01
  -9.1258245e-01   4.0889274e-01  -9.5736369e-01   3.8911466e-01   1.7315196e+01
  -8.9100584e-01   4.5399184e-01  -9.3675402e-01   4.3509604e-01   1.7068979e+01
  -8.6720218e-01   4.9795620e-01  -9.1388485e-01   4.7958249e-01   1.6813183e+01
  -8.4123097e-01   5.4067593e-01  -8.8883872e-01   5.2249123e-01   1.6551236e+01
  -8.1315711e-01   5.8204425e-01  -8.6167254e-01   5.6374634e-01   1.6286206e+01
  -7.8305079e-01   6.2195777e-01  -8.3248217e-01   6.0328630e-01   1.6021445e+01
  -7.5098725e-01   6.6031671e-01  -8.0135686e-01   6.4105862e-01   1.5760002e+01
  -7.1704663e-01   6.9702520e-01  -7.6838291e-01   6.7703757e-01   1.5504632e+01
  -6.8131377e-01   7.3199150e-01  -7.3364591e-01   7.1121926e-01   1.5257796e+01
  -6.4387797e-01   7.6512820e-01  -6.9724656e-01   7.4358742e-01   1.5021748e+01
  -6.0483282e-01   7.9635247e-01  -6.5928434e-01   7.7414877e-01   1.4798356e+01
  -5.6427590e-01   8.2558628e-01  -6.1982600e-01   8.0289052e-01   1.4588901e+01
  -5.2230859e-01   8.5275655e-01  -5.7897457e-01   8.2984212e-01   1.4394575e+01
  -4.7903578e-01   8.7779538e-01  -5.3682679e-01   8.5503717e-01   1.4216154e+01
  -4.3456562e-01   9.0064017e-01  -4.9347110e-01   8.7848778e-01   1.4054015e+01
  -3.8900928e-01   9.2123384e-01  -4.4898327e-01   9.0016278e-01   1.3908152e+01
  -3.4248062e-01   9.3952489e-01  -4.0346035e-01   9.2011967e-01   1.3778402e+01
  -2.9509593e-01   9.5546763e-01  -3.5699056e-01   9.3837248e-01   1.3664276e+01
  -2.4697366e-01   9.6902219e-01  -3.0965748e-01   9.5481108e-01   1.3564995e+01
  -1.9823408e-01   9.8015471e-01  -2.6154897e-01   9.6946493e-01   1.3479664e+01
  -1.4899903e-01   9.8883734e-01  -2.1275062e-01   9.8231050e-01   1.3407211e+01
  -9.9391547e-02   9.9504840e-01  -1.6336866e-01   9.9323471e-01   1.3346439e+01
  -4.9535641e-02   9.9877236e-01  -1.1349037e-01   1.0021915e+00   1.3296073e+01
   4.4407845e-04   9.9999990e-01  -6.3209012e-02   1.0091031e+00   1.3254803e+01
   5.0422688e-02   9.9872797e-01  -1.2615407e-02   1.0136903e+00   1.3221201e+01
   1.0027527e-01   9.9495973e-01   3.8140730e-02   1.0161452e+00   1.3194213e+01
   1.4987721e-01   9.8870462e-01   8.8954321e-02   1.0163723e+00   1.3172610e+01
   1.9910454e-01   9.7997826e-01   1.3971992e-01   1.0142021e+00   1.3155245e+01
   2.4783421e-01   9.6880246e-01   1.9031973e-01   1.0095492e+00   1.3141148e+01
   2.9594442e-01   9.5520516e-01   2.4062056e-01   1.0023431e+00   1.3129503e+01
   3.4331493e-01   9.3922035e-01   2.9049044e-01   9.9251575e-01   1.3119650e+01
   3.8982733e-01   9.2088797e-01   3.3980628e-01   9.8002789e-01   1.3111098e+01
   4.3536536e-01   9.0025385e-01   3.8843472e-01   9.6483157e-01   1.3103512e+01
   4.7981521e-01   8.7736957e-01   4.3623570e-01   9.4692604e-01   1.3096715e+01
   5.2306577e-01   8.5229232e-01   4.8307577e-01   9.2629093e-01   1.3090660e+01
   5.6500893e-01   8.2508479e-01   5.2881689e-01   9.0294249e-01   1.3085415e+01
   6.0553987e-01   7.9581497e-01   5.7332475e-01   8.7690016e-01   1.3081132e+01
   6.4455727e-01   7.6455603e-01   6.1646460e-01   8.4820276e-01   1.3078020e+01
   6.8196362e-01   7.3138610e-01   6.5810654e-01   8.1691033e-01   1.3076315e+01
   7.1766541e-01   6.9638808e-01   6.9811939e-01   7.8307840e-01   1.3076253e+01
   7.5157342e-01   6.5964945e-01   7.3638305e-01   7.4679159e-01   1.3078042e+01
   7.8360288e-01   6.2126205e-01   7.7277597e-01   7.0813282e-01   1.3081845e+01
   8.1367374e-01   5.8132181e-01   8.0718117e-01   6.6719955e-01   1.3087758e+01
   8.4171084e-01   5.3992857e-01   8.3948769e-01   6.2411118e-01   1.3095807e+01
   8.6764410e-01   4.9718579e-01   8.6959585e-01   5.7903185e-01   1.3105949e+01
   8.9140870e-01   4.5320031e-01   8.9740167e-01   5.3210315e-01   1.3118063e+01
   9.1294525e-01   4.0808206e-01   9.2280885e-01   4.8349579e-01   1.3131970e+01


==> data/casestudy/var_gains_values.dat <==
   0.0000000e+00   7.0255567e+00   6.2119923e+00
   5.0000000e-02   7.0196195e+00   6.1919353e+00
   1.0000000e-01   7.0159770e+00   6.1733399e+00
   1.5000000e-01   7.0140219e+00   6.1570419e+00
   2.0000000e-01   7.0132267e+00   6.1428410e+00
   2.5000000e-01   7.0131550e+00   6.1304389e+00
   3.0000000e-01   7.0134580e+00   6.1194210e+00
   3.5000000e-01   7.0138710e+00   6.1095467e+00
   4.0000000e-01   7.0142120e+00   6.1006870e+00
   4.5000000e-01   7.0143758e+00   6.0927862e+00
   5.0000000e-01   7.0143267e+00   6.0858408e+00
   5.5000000e-01   7.0140897e+00   6.0798935e+00
   6.0000000e-01   7.0137380e+00   6.0750224e+00
   6.5000000e-01   7.0133806e+00   6.0713203e+00
   7.0000000e-01   7.0131482e+00   6.0688846e+00
   7.5000000e-01   7.0131786e+00   6.0678078e+00
   8.0000000e-01   7.0136037e+00   6.0681629e+00
   8.5000000e-01   7.0145363e+00   6.0699993e+00
   9.0000000e-01   7.0160596e+00   6.0733369e+00
   9.5000000e-01   7.0182196e+00   6.0781633e+00
   1.0000000e+00   7.0210187e+00   6.0844345e+00
   1.0500000e+00   7.0244145e+00   6.0920813e+00
   1.1000000e+00   7.0283200e+00   6.1010185e+00
   1.1500000e+00   7.0326070e+00   6.1111472e+00
   1.2000000e+00   7.0371157e+00   6.1223819e+00
   1.2500000e+00   7.0416646e+00   6.1346650e+00
   1.3000000e+00   7.0460553e+00   6.1479518e+00
   1.3500000e+00   7.0500915e+00   6.1622578e+00
   1.4000000e+00   7.0535901e+00   6.1776641e+00
   1.4500000e+00   7.0563860e+00   6.1942923e+00
   1.5000000e+00   7.0583495e+00   6.2123433e+00
   1.5500000e+00   7.0593919e+00   6.2320927e+00
   1.6000000e+00   7.0594667e+00   6.2538634e+00
   1.6500000e+00   7.0585764e+00   6.2780377e+00
   1.7000000e+00   7.0567700e+00   6.3050434e+00
   1.7500000e+00   7.0541391e+00   6.3353361e+00
   1.8000000e+00   7.0508124e+00   6.3693926e+00
   1.8500000e+00   7.0469464e+00   6.4076789e+00
   1.9000000e+00   7.0427165e+00   6.4506397e+00
   1.9500000e+00   7.0383068e+00   6.4986580e+00
   2.0000000e+00   7.0338995e+00   6.5520474e+00
   2.0500000e+00   7.0296651e+00   6.6110732e+00
   2.1000000e+00   7.0257535e+00   6.6758975e+00
   2.1500000e+00   7.0222858e+00   6.7464905e+00
   2.2000000e+00   7.0193500e+00   6.8227399e+00
   2.2500000e+00   7.0169969e+00   6.9045311e+00
   2.3000000e+00   7.0152387e+00   6.9914900e+00
   2.3500000e+00   7.0140513e+00   7.0831751e+00
   2.4000000e+00   7.0133765e+00   7.1789955e+00
   2.4500000e+00   7.0131286e+00   7.2783127e+00
   2.5000000e+00   7.0132008e+00   7.3803575e+00
   2.5500000e+00   7.0134745e+00   7.4843589e+00
   2.6000000e+00   7.0138287e+00   7.5894328e+00
   2.6500000e+00   7.0141512e+00   7.6947157e+00
   2.7000000e+00   7.0143501e+00   7.7993263e+00
   2.7500000e+00   7.0143653e+00   7.9024489e+00
   2.8000000e+00   7.0141804e+00   8.0032337e+00
   2.8500000e+00   7.0138338e+00   8.1009368e+00
   2.9000000e+00   7.0134295e+00   8.1948371e+00
   2.9500000e+00   7.0131461e+00   8.2843191e+00
   3.0000000e+00   7.0132444e+00   8.3688847e+00
   3.0500000e+00   7.0140732e+00   8.4481336e+00
   3.1000000e+00   7.0160715e+00   8.5217881e+00
   3.1500000e+00   7.0197686e+00   8.5896953e+00
   3.2000000e+00   7.0257792e+00   8.6518084e+00
   3.2500000e+00   7.0347954e+00   8.7082210e+00
   3.3000000e+00   7.0475740e+00   8.7591511e+00
   3.3500000e+00   7.0649187e+00   8.8049256e+00
   3.4000000e+00   7.0876593e+00   8.8459874e+00
   3.4500000e+00   7.1166230e+00   8.8828846e+00
   3.5000000e+00   7.1526092e+00   8.9162109e+00
   3.5500000e+00   7.1963537e+00   8.9466631e+00
   3.6000000e+00   7.2485027e+00   8.9748909e+00
   3.6500000e+00   7.3095632e+00   9.0016395e+00
   3.7000000e+00   7.3798857e+00   9.0275184e+00
   3.7500000e+00   7.4596220e+00   9.0532020e+00
   3.8000000e+00   7.5487010e+00   9.0791831e+00
   3.8500000e+00   7.6468107e+00   9.1058610e+00
   3.9000000e+00   7.7533742e+00   9.1334564e+00
   3.9500000e+00   7.8675475e+00   9.1619809e+00
   4.0000000e+00   7.9882263e+00   9.1913634e+00
   4.0500000e+00   8.1140457e+00   9.2212517e+00
   4.1000000e+00   8.2434361e+00   9.2512329e+00
   4.1500000e+00   8.3746033e+00   9.2805724e+00
   4.2000000e+00   8.5056202e+00   9.3082719e+00
   4.2500000e+00   8.6344381e+00   9.3332335e+00
   4.3000000e+00   8.7589625e+00   9.3545076e+00
   4.3500000e+00   8.8770949e+00   9.3708778e+00
   4.4000000e+00   8.9868618e+00   9.3812258e+00
   4.4500000e+00   9.0862251e+00   9.3841758e+00
   4.5000000e+00   9.1734874e+00   9.3787090e+00
   4.5500000e+00   9.2470159e+00   9.3636834e+00
   4.6000000e+00   9.3055320e+00   9.3382530e+00
   4.6500000e+00   9.3480034e+00   9.3017103e+00
   4.7000000e+00   9.3737178e+00   9.2536502e+00
   4.7500000e+00   9.3822982e+00   9.1939343e+00
   4.8000000e+00   9.3736911e+00   9.1225841e+00
   4.8500000e+00   9.3481768e+00   9.0398769e+00
   4.9000000e+00   9.3063431e+00   8.9463158e+00
   4.9500000e+00   9.2490761e+00   8.8426274e+00
   5.0000000e+00   9.1775128e+00   8.7297460e+00
   5.0500000e+00   9.0930327e+00   8.6087991e+00
   5.1000000e+00   8.9972054e+00   8.4810849e+00
   5.1500000e+00   8.8917494e+00   8.3479618e+00
   5.2000000e+00   8.7784903e+00   8.2108686e+00
   5.2500000e+00   8.6593031e+00   8.0712699e+00
   5.3000000e+00   8.5360824e+00   7.9306348e+00
   5.3500000e+00   8.4106860e+00   7.7903922e+00
   5.4000000e+00   8.2849061e+00   7.6519042e+00
   5.4500000e+00   8.1604277e+00   7.5164349e+00
   5.5000000e+00   8.0387975e+00   7.3851114e+00
   5.5500000e+00   7.9213978e+00   7.2589232e+00
   5.6000000e+00   7.8094268e+00   7.1387009e+00
   5.6500000e+00   7.7038904e+00   7.0251406e+00
   5.7000000e+00   7.6055920e+00   6.9187778e+00
   5.7500000e+00   7.5151334e+00   6.8199870e+00
   5.8000000e+00   7.4329141e+00   6.7289887e+00
   5.8500000e+00   7.3591400e+00   6.6458586e+00
   5.9000000e+00   7.2938369e+00   6.5705401e+00
   5.9500000e+00   7.2368645e+00   6.5028546e+00
   6.0000000e+00   7.1879359e+00   6.4425160e+00
   6.0500000e+00   7.1466347e+00   6.3891476e+00
   6.1000000e+00   7.1124392e+00   6.3422971e+00
   6.1500000e+00   7.0847390e+00   6.3014546e+00
   6.2000000e+00   7.0628633e+00   6.2660711e+00
   6.2500000e+00   7.0460978e+00   6.2355712e+00
   6.3000000e+00   7.0337118e+00   6.2093694e+00
   6.3500000e+00   7.0249768e+00   6.1868943e+00
   6.4000000e+00   7.0191879e+00   6.1675989e+00
   6.4500000e+00   7.0156824e+00   6.1509814e+00
   6.5000000e+00   7.0138557e+00   6.1365906e+00
   6.5500000e+00   7.0131759e+00   6.1240394e+00
   6.6000000e+00   7.0131931e+00   6.1130106e+00
   6.6500000e+00   7.0135468e+00   6.1032592e+00
   6.7000000e+00   7.0139680e+00   6.0946139e+00
   6.7500000e+00   7.0142781e+00   6.0869749e+00
   6.8000000e+00   7.0143833e+00   6.0803048e+00
   6.8500000e+00   7.0142655e+00   6.0746171e+00
   6.9000000e+00   7.0139704e+00   6.0699603e+00
   6.9500000e+00   7.0135930e+00   6.0664152e+00
   7.0000000e+00   7.0132615e+00   6.0640720e+00
   7.0500000e+00   7.0131211e+00   6.0630220e+00
   7.1000000e+00   7.0133172e+00   6.0633555e+00
   7.1500000e+00   7.0139809e+00   6.0651342e+00
   7.2000000e+00   7.0152157e+00   6.0683969e+00
   7.2500000e+00   7.0170881e+00   6.0731572e+00
   7.3000000e+00   7.0196181e+00   6.0793915e+00
   7.3500000e+00   7.0227786e+00   6.0870578e+00
   7.4000000e+00   7.0264963e+00   6.0960976e+00
   7.4500000e+00   7.0306471e+00   6.1064291e+00
   7.5000000e+00   7.0350806e+00   6.1180036e+00
   7.5500000e+00   7.0396095e+00   6.1307619e+00
   7.6000000e+00   7.0440282e+00   6.1446690e+00
   7.6500000e+00   7.0481467e+00   6.1597864e+00
   7.7000000e+00   7.0517574e+00   6.1761456e+00
   7.7500000e+00   7.0546915e+00   6.1939015e+00
   7.8000000e+00   7.0568174e+00   6.2132955e+00
   7.8500000e+00   7.0580182e+00   6.2345358e+00
   7.9000000e+00   7.0582447e+00   6.2579715e+00
   7.9500000e+00   7.0574930e+00   6.2838530e+00
   8.0000000e+00   7.0558112e+00   6.3126275e+00
   8.0500000e+00   7.0532898e+00   6.3448169e+00
   8.1000000e+00   7.0500561e+00   6.3807657e+00
   8.1500000e+00   7.0462673e+00   6.4209227e+00
   8.2000000e+00   7.0421016e+00   6.4657341e+00
   8.2500000e+00   7.0377478e+00   6.5155636e+00
   8.3000000e+00   7.0333912e+00   6.5707046e+00
   8.3500000e+00   7.0292053e+00   6.6313609e+00
   8.4000000e+00   7.0253429e+00   6.6976474e+00
   8.4500000e+00   7.0219277e+00   6.7695749e+00
   8.5000000e+00   7.0190488e+00   6.8470526e+00
   8.5500000e+00   7.0167563e+00   6.9298358e+00
   8.6000000e+00   7.0150612e+00   7.0175896e+00
   8.6500000e+00   7.0139362e+00   7.1098384e+00
   8.7000000e+00   7.0133198e+00   7.2060053e+00
   8.7500000e+00   7.0131220e+00   7.3054270e+00
   8.8000000e+00   7.0132320e+00   7.4073490e+00
   8.8500000e+00   7.0135279e+00   7.5109598e+00
   8.9000000e+00   7.0138867e+00   7.6154109e+00
   8.9500000e+00   7.0141964e+00   7.7198409e+00
   9.0000000e+00   7.0143674e+00   7.8233984e+00
   9.0500000e+00   7.0143456e+00   7.9252190e+00
   9.1000000e+00   7.0141238e+00   8.0244967e+00
   9.1500000e+00   7.0137530e+00   8.1205133e+00
   9.2000000e+00   7.0133538e+00   8.2125707e+00
   9.2500000e+00   7.0131246e+00   8.3000910e+00
   9.3000000e+00   7.0133490e+00   8.3826169e+00
   9.3500000e+00   7.0144008e+00   8.4597562e+00
   9.4000000e+00   7.0167457e+00   8.5312630e+00
   9.4500000e+00   7.0209400e+00   8.5970184e+00
   9.5000000e+00   7.0276245e+00   8.6570215e+00
   9.5500000e+00   7.0375164e+00   8.7113965e+00
   9.6000000e+00   7.0513918e+00   8.7603991e+00
   9.6500000e+00   7.0700694e+00   8.8043840e+00
   9.7000000e+00   7.0943860e+00   8.8438295e+00
   9.7500000e+00   7.1251689e+00   8.8792878e+00
   9.8000000e+00   7.1632076e+00   8.9114143e+00
   9.8500000e+00   7.2092176e+00   8.9408832e+00
   9.9000000e+00   7.2638079e+00   8.9683819e+00
   9.9500000e+00   7.3274465e+00   8.9946324e+00
   1.0000000e+01   7.4004255e+00   9.0203239e+00
   1.0050000e+01   7.4828314e+00   9.0460208e+00
   1.0100000e+01   7.5745199e+00   9.0721438e+00
   1.0150000e+01   7.6751043e+00   9.0992017e+00
   1.0200000e+01   7.7839257e+00   9.1272883e+00
   1.0250000e+01   7.9000650e+00   9.1563434e+00
   1.0300000e+01   8.0223380e+00   9.1862027e+00
   1.0350000e+01   8.1493352e+00   9.2167282e+00
   1.0400000e+01   8.2793995e+00   9.2470795e+00
   1.0450000e+01   8.4106787e+00   9.2761932e+00
   1.0500000e+01   8.5412500e+00   9.3037463e+00
   1.0550000e+01   8.6690315e+00   9.3288663e+00
   1.0600000e+01   8.7919393e+00   9.3495425e+00
   1.0650000e+01   8.9078202e+00   9.3645213e+00
   1.0700000e+01   9.0146615e+00   9.3730786e+00
   1.0750000e+01   9.1105705e+00   9.3739620e+00
   1.0800000e+01   9.1938347e+00   9.3660955e+00
   1.0850000e+01   9.2630882e+00   9.3486201e+00
   1.0900000e+01   9.3170383e+00   9.3206125e+00
   1.0950000e+01   9.3547249e+00   9.2814141e+00
   1.1000000e+01   9.3755144e+00   9.2306263e+00
   1.1050000e+01   9.3789061e+00   9.1677896e+00
   1.1100000e+01   9.3651570e+00   9.0933529e+00
   1.1150000e+01   9.3344731e+00   9.0074301e+00
   1.1200000e+01   9.2877120e+00   8.9108551e+00
   1.1250000e+01   9.2258225e+00   8.8043968e+00
   1.1300000e+01   9.1500349e+00   8.6890581e+00
   1.1350000e+01   9.0618076e+00   8.5660290e+00
   1.1400000e+01   8.9627467e+00   8.4365992e+00
   1.1450000e+01   8.8546141e+00   8.3021882e+00
   1.1500000e+01   8.7392745e+00   8.1642702e+00
   1.1550000e+01   8.6185962e+00   8.0242918e+00
   1.1600000e+01   8.4944874e+00   7.8837363e+00
   1.1650000e+01   8.3687986e+00   7.7440205e+00
   1.1700000e+01   8.2432920e+00   7.6064723e+00
   1.1750000e+01   8.1196028e+00   7.4722996e+00
   1.1800000e+01   7.9992288e+00   7.3426007e+00
   1.1850000e+01   7.8834862e+00   7.2182994e+00
   1.1900000e+01   7.7735319e+00   7.1002348e+00
   1.1950000e+01   7.6702981e+00   6.9890113e+00
   1.2000000e+01   7.5745287e+00   6.8851304e+00
   1.2050000e+01   7.4867589e+00   6.7889082e+00
   1.2100000e+01   7.4073231e+00   6.7005138e+00
   1.2150000e+01   7.3363663e+00   6.6199858e+00
   1.2200000e+01   7.2738593e+00   6.5472236e+00
   1.2250000e+01   7.2196069e+00   6.4820114e+00
   1.2300000e+01   7.1732755e+00   6.4240388e+00
   1.2350000e+01   7.1344120e+00   6.3728933e+00
   1.2400000e+01   7.1024595e+00   6.3280968e+00
   1.2450000e+01   7.0767867e+00   6.2891255e+00
   1.2500000e+01   7.0567046e+00   6.2554215e+00
   1.2550000e+01   7.0414890e+00   6.2264043e+00
   1.2600000e+01   7.0304075e+00   6.2015012e+00
   1.2650000e+01   7.0227379e+00   6.1801422e+00
   1.2700000e+01   7.0177868e+00   6.1617928e+00
   1.2750000e+01   7.0149092e+00   6.1459632e+00
   1.2800000e+01   7.0135234e+00   6.1322224e+00
   1.2850000e+01   7.0131237e+00   6.1202110e+00
   1.2900000e+01   7.0132897e+00   6.1096337e+00
   1.2950000e+01   7.0136915e+00   6.1002707e+00
   1.3000000e+01   7.0140909e+00   6.0919763e+00
   1.3050000e+01   7.0143386e+00   6.0846634e+00
   1.3100000e+01   7.0143675e+00   6.0783175e+00
   1.3150000e+01   7.0141823e+00   6.0729628e+00
   1.3200000e+01   7.0138470e+00   6.0686584e+00
   1.3250000e+01   7.0134695e+00   6.0655003e+00
   1.3300000e+01   7.0131857e+00   6.0635756e+00
   1.3350000e+01   7.0131425e+00   6.0629799e+00
   1.3400000e+01   7.0134821e+00   6.0637900e+00
   1.3450000e+01   7.0143276e+00   6.0660611e+00
   1.3500000e+01   7.0157708e+00   6.0698250e+00
   1.3550000e+01   7.0178622e+00   6.0750779e+00
   1.3600000e+01   7.0206082e+00   6.0817986e+00
   1.3650000e+01   7.0239637e+00   6.0899331e+00
   1.3700000e+01   7.0278385e+00   6.0994174e+00
   1.3750000e+01   7.0321010e+00   6.1101800e+00
   1.3800000e+01   7.0365799e+00   6.1221466e+00
   1.3850000e+01   7.0410875e+00   6.1352891e+00
   1.3900000e+01   7.0454168e+00   6.1495870e+00
   1.3950000e+01   7.0493675e+00   6.1650893e+00
   1.4000000e+01   7.0527516e+00   6.1818949e+00
   1.4050000e+01   7.0554066e+00   6.2001618e+00
   1.4100000e+01   7.0572076e+00   6.2201177e+00
   1.4150000e+01   7.0580716e+00   6.2420492e+00
   1.4200000e+01   7.0579599e+00   6.2662353e+00
   1.4250000e+01   7.0568887e+00   6.2930648e+00
   1.4300000e+01   7.0549181e+00   6.3229517e+00
   1.4350000e+01   7.0521493e+00   6.3563423e+00
   1.4400000e+01   7.0487201e+00   6.3936930e+00
   1.4450000e+01   7.0447967e+00   6.4354338e+00
   1.4500000e+01   7.0405603e+00   6.4819547e+00
   1.4550000e+01   7.0361974e+00   6.5335833e+00
   1.4600000e+01   7.0318922e+00   6.5905992e+00
   1.4650000e+01   7.0278108e+00   6.6531691e+00
   1.4700000e+01   7.0240978e+00   6.7213957e+00
   1.4750000e+01   7.0208649e+00   6.7952460e+00
   1.4800000e+01   7.0181882e+00   6.8745738e+00
   1.4850000e+01   7.0161047e+00   6.9591027e+00
   1.4900000e+01   7.0146122e+00   7.0484308e+00
   1.4950000e+01   7.0136712e+00   7.1420594e+00
   1.5000000e+01   7.0132101e+00   7.2393968e+00
   1.5050000e+01   7.0131310e+00   7.3397497e+00
   1.5100000e+01   7.0133184e+00   7.4423572e+00
   1.5150000e+01   7.0136491e+00   7.5463809e+00
   1.5200000e+01   7.0140027e+00   7.6509764e+00
   1.5250000e+01   7.0142736e+00   7.7552766e+00
   1.5300000e+01   7.0143831e+00   7.8584553e+00
   1.5350000e+01   7.0142915e+00   7.9596560e+00
   1.5400000e+01   7.0140102e+00   8.0580765e+00
   1.5450000e+01   7.0136126e+00   8.1530201e+00
   1.5500000e+01   7.0132447e+00   8.2437830e+00
   1.5550000e+01   7.0131330e+00   8.3297697e+00
   1.5600000e+01   7.0135909e+00   8.4106467e+00
   1.5650000e+01   7.0150222e+00   8.4860341e+00
   1.5700000e+01   7.0179230e+00   8.5556688e+00
   1.5750000e+01   7.0228794e+00   8.6194037e+00
   1.5800000e+01   7.0305578e+00   8.6774016e+00
   1.5850000e+01   7.0416946e+00   8.7298161e+00
   1.5900000e+01   7.0570776e+00   8.7769307e+00
   1.5950000e+01   7.0775282e+00   8.8191450e+00
   1.6000000e+01   7.1038846e+00   8.8569925e+00
   1.6050000e+01   7.1369620e+00   8.8910601e+00
   1.6100000e+01   7.1775375e+00   8.9220428e+00
   1.6150000e+01   7.2262984e+00   8.9506376e+00
   1.6200000e+01   7.2838183e+00   8.9775660e+00
   1.6250000e+01   7.3505011e+00   9.0034631e+00
   1.6300000e+01   7.4265810e+00   9.0290000e+00
   1.6350000e+01   7.5120723e+00   9.0547217e+00
   1.6400000e+01   7.6067528e+00   9.0810797e+00
   1.6450000e+01   7.7101405e+00   9.1083435e+00
   1.6500000e+01   7.8214973e+00   9.1366856e+00
   1.6550000e+01   7.9398094e+00   9.1660272e+00
   1.6600000e+01   8.0638079e+00   9.1960781e+00
   1.6650000e+01   8.1919828e+00   9.2263567e+00
   1.6700000e+01   8.3226206e+00   9.2562483e+00
   1.6750000e+01   8.4538352e+00   9.2849810e+00
   1.6800000e+01   8.5836167e+00   9.3115285e+00
   1.6850000e+01   8.7098773e+00   9.3347491e+00
   1.6900000e+01   8.8305548e+00   9.3535593e+00
   1.6950000e+01   8.9435279e+00   9.3666233e+00
   1.7000000e+01   9.0468624e+00   9.3728336e+00
   1.7050000e+01   9.1386480e+00   9.3709057e+00
   1.7100000e+01   9.2172566e+00   9.3598018e+00
   1.7150000e+01   9.2812596e+00   9.3385674e+00
   1.7200000e+01   9.3295373e+00   9.3064623e+00
   1.7250000e+01   9.3612788e+00   9.2629675e+00
   1.7300000e+01   9.3759835e+00   9.2077919e+00
   1.7350000e+01   9.3734931e+00   9.1409085e+00
   1.7400000e+01   9.3539592e+00   9.0625054e+00
   1.7450000e+01   9.3178673e+00   8.9730398e+00
   1.7500000e+01   9.2660522e+00   8.8732238e+00
   1.7550000e+01   9.1994971e+00   8.7638355e+00
   1.7600000e+01   9.1195336e+00   8.6459813e+00
   1.7650000e+01   9.0276263e+00   8.5208217e+00
   1.7700000e+01   8.9254684e+00   8.3897271e+00
   1.7750000e+01   8.8148538e+00   8.2541256e+00
   1.7800000e+01   8.6976683e+00   8.1155147e+00
   1.7850000e+01   8.5758309e+00   7.9754054e+00
   1.7900000e+01   8.4511071e+00   7.8350992e+00
   1.7950000e+01   8.3253807e+00   7.6960639e+00
   1.8000000e+01   8.2003918e+00   7.5596098e+00
   1.8050000e+01   8.0777317e+00   7.4269002e+00
   1.8100000e+01   7.9588321e+00   7.2989643e+00
   1.8150000e+01   7.8449958e+00   7.1767527e+00
   1.8200000e+01   7.7373170e+00   7.0610389e+00
   1.8250000e+01   7.6366008e+00   6.9523002e+00
   1.8300000e+01   7.5435523e+00   6.8510227e+00
   1.8350000e+01   7.4586493e+00   6.7575050e+00
   1.8400000e+01   7.3821538e+00   6.6718612e+00
   1.8450000e+01   7.3141267e+00   6.5940257e+00
   1.8500000e+01   7.2544948e+00   6.5239069e+00
   1.8550000e+01   7.2030147e+00   6.4612608e+00
   1.8600000e+01   7.1593038e+00   6.4056909e+00
   1.8650000e+01   7.1228706e+00   6.3567938e+00
   1.8700000e+01   7.0931301e+00   6.3140814e+00
   1.8750000e+01   7.0694366e+00   6.2770022e+00
   1.8800000e+01   7.0510840e+00   6.2449886e+00
   1.8850000e+01   7.0373447e+00   6.2174579e+00
   1.8900000e+01   7.0274880e+00   6.1937131e+00
   1.8950000e+01   7.0208080e+00   6.1734046e+00
   1.9000000e+01   7.0166230e+00   6.1559874e+00
   1.9050000e+01   7.0143067e+00   6.1409381e+00
   1.9100000e+01   7.0133029e+00   6.1278447e+00
   1.9150000e+01   7.0131344e+00   6.1163683e+00
   1.9200000e+01   7.0134111e+00   6.1062389e+00
   1.9250000e+01   7.0138340e+00   6.0972636e+00
   1.9300000e+01   7.0141952e+00   6.0893163e+00
   1.9350000e+01   7.0143737e+00   6.0823414e+00
   1.9400000e+01   7.0143275e+00   6.0763329e+00
   1.9450000e+01   7.0140828e+00   6.0713326e+00
   1.9500000e+01   7.0137199e+00   6.0674122e+00
   1.9550000e+01   7.0133577e+00   6.0646620e+00
   1.9600000e+01   7.0131374e+00   6.0631778e+00
   1.9650000e+01   7.0132061e+00   6.0630468e+00
   1.9700000e+01   7.0137008e+00   6.0643416e+00
   1.9750000e+01   7.0147353e+00   6.0671095e+00
   1.9800000e+01   7.0163886e+00   6.0713691e+00
   1.9850000e+01   7.0186965e+00   6.0771105e+00
   1.9900000e+01   7.0216480e+00   6.0843010e+00
   1.9950000e+01   7.0251825e+00   6.0928810e+00
   2.0000000e+01   7.0291928e+00   6.1027768e+00


==> data/comp/comp.dat <==
   1.0000000e+00   3.5608124e-02   2.6536131e-02   5.2262329e+00   2.3431292e+01   5.1502205e+01   6.3465967e+00
   2.0000000e+00   8.3631225e-02   4.3193695e-02  -1.2241703e+01   2.1448024e+00   5.0533183e+01   2.1223204e+01
   3.0000000e+00   6.1707599e-02   3.5052588e-02  -1.0857634e+01   9.2840954e+00   5.2568285e+01   3.5903465e+01
   4.0000000e+00   1.0442212e-01   4.8544880e-02  -1.1904967e+01   1.0869131e+01   5.6232764e+01   2.2988280e+01
   5.0000000e+00   8.1643066e-02   4.4791022e-02  -1.2688288e+01   1.6693851e+01   5.4704768e+01   4.4269414e+01
   6.0000000e+00   8.5839555e-02   5.7368189e-02  -2.2843826e+00   7.5662455e+00   4.5438210e+01   4.3795340e+00
   7.0000000e+00   1.2486121e-01   9.1871190e-02  -1.0368406e+01   1.5269304e+01   7.2920736e+01   2.6881858e+01
   8.0000000e+00   4.0423583e-02   2.4207559e-02  -1.3014211e+01   2.3708058e+01   4.7334031e+01   1.0976432e+01
   9.0000000e+00   8.8290140e-02   3.1271224e-02  -1.3305767e+01   2.1706228e+01   6.5292113e+01   2.9699313e+01
   1.0000000e+01   4.1346347e-02   2.8106151e-02  -1.0941386e+01   2.7340165e+01   4.8509192e+01   1.0291173e+01
   1.1000000e+01   5.2083257e-02   3.0510647e-02   6.0863632e+00   1.3768738e+01   4.8171500e+01   5.0901090e+00
   1.2000000e+01   4.2010789e-02   2.7778317e-02   5.2443561e+00   1.3249722e+01   5.1130401e+01   5.9582360e+00
   1.3000000e+01   7.9875983e-02   4.9403500e-02  -2.6842191e+00   3.1124568e+00   5.1323802e+01   5.6020534e+00
   1.4000000e+01   2.7809311e-02   2.7668623e-02   3.3110711e+00   8.5079695e+00   6.1470559e+01   9.7057783e+00
   1.5000000e+01   7.9079594e-02   5.0751085e-02  -3.4242294e+00   3.5256464e+01   3.9807507e+01   4.3465096e+00
   1.6000000e+01   9.1834231e-02   6.2139591e-02  -4.0118523e+00   9.7385957e+00   4.0634823e+01   4.6123820e+00
   1.7000000e+01   8.5829209e-02   2.9220080e-02  -1.0634998e+01   2.9775182e+01   5.5436203e+01   4.1387948e+01
   1.8000000e+01   7.8294667e-02   4.7160979e-02  -1.3329528e+01   4.3635156e+00   4.5538599e+01   4.6811574e+00
   1.9000000e+01   4.1111804e-02   2.3411680e-02  -9.8573352e+00   1.1466805e+01   5.1122612e+01   8.9285895e+00
   2.0000000e+01   1.2509202e-01   9.4914407e-02  -1.2413573e+01   1.0387693e+01   5.7452942e+01   2.6966528e+01


==> data/comp/comp_bars.dat <==
X mct stdct mgpc stdgpc
RMSE 1 0.395643800339224 0.602360943232651 0.283616701061436
SNR 0.00277658988188963 0.00460450034494015 1 2.69186762604867
MCA 1 0.150790524094137 0.315376615249467 0.256788821506145


==> data/comp/comp_boxplot.dat <==
   1.0000000e+00   9.9983840e+00   9.9986291e+00   9.9975804e+00   9.9999998e+00   9.9734560e+00
   2.0000000e+00   9.9983840e+00   9.9986291e+00   9.9975804e+00   9.9999998e+00   9.9734560e+00
   3.0000000e+00   6.1309429e+01   6.6887969e+01   5.2205557e+01   8.9730620e+01   3.6627005e+01
   4.0000000e+00   3.4507041e+01   4.8910323e+01   2.3990933e+01   9.9133709e+01   2.0021586e+00
   5.0000000e+00   2.5492023e+01   3.1997881e+01   2.1654475e+01   3.8423599e+01   1.5781811e+01

